ResearchClawBench: A Benchmark for End-to-End Autonomous Scientific Research

AI coding agents are increasingly used for scientific work, but their end-to-end autonomous research capability remains difficult to verify. We present ResearchClawBench, a benchmark for evaluating autonomous scientific research across 40 tasks from 10 scientific domains. Each task is grounded in a real published paper, provides related literature and raw data, and hides the target paper during evaluation. Expert-curated multimodal rubrics decompose the target scientific artifacts into weighted criteria, enabling evaluation of target-paper-level re-discovery while leaving room for new discovery. We evaluate seven autonomous research (auto-research) agents under a unified protocol and seventeen native LLMs through the lightweight ResearchHarness. Current systems remain far from reliable re-discovery: the strongest autonomous agent, Claude Code, averages 21.5, and the strongest ResearchHarness LLM, Claude-Opus-4.7, averages 20.7, with an LLM frontier mean of only 26.5. Error analysis shows that failures concentrate in experimental protocol mismatch, evidence mismatch, and missing scientific core. ResearchClawBench provides a reproducible evaluation frontier for measuring progress toward autonomous scientific research.

==> tables/appendix_agent_scores.tsv <==
task_id	Claude Code	Codex CLI	ARIS Codex	OpenClaw	Nanobot	EvoScientist	ResearchClaw	best	mean
Astronomy_000	23.5	29.4	16.5	18.6	14.5	11.5	20.8	29.4	19.26
Astronomy_001	27.4	20	10.4	36	20.4	21.2	14.4	36	21.4
Astronomy_002	23.5	12.7	11	11.6	10	23.9	11.1	23.9	14.83
Astronomy_003	46.5	44	47.4	47.3	44.2	47.3	45.9	47.4	46.09
Chemistry_000	14.75	11	15.4	12.85	16.85	7.5	18.25	18.25	13.8
Chemistry_001	3.5	6.2	2.5	0.5	0.5	7.3	2.15	7.3	3.24
Chemistry_002	1	1	0	1	0	1.4	0	1.4	0.63
Chemistry_003	18	12.3	11.7	9.5	7.5	1.5	13.5	18	10.57
Earth_000	24.6	25.3	14.5	20.1	21.5	12.8	14.7	25.3	19.07
Earth_001	33.56	40.87	34.48	31.38	25.3	39.97	32.97	40.87	34.08
Earth_002	31.7	22.6	11.4	16.8	9.9	15.1	20.6	31.7	18.3
Earth_003	1	0	0	0.9	0.6	0	0	1	0.36
Energy_000	11.3	13.2	10.7	16	9.5	12.4	3.5	16	10.94
Energy_001	21.7	24.5	3.6	15.5	7.6	20.9	15.4	24.5	15.6
Energy_002	38.6	33	32.55	31	27.85	36.4	37.65	38.6	33.86
Energy_003	15.3	21.5	7.5	25.5	9	26.3	19.5	26.3	17.8
Information_000	48	10	1.2	35.1	22.7	7.2	10	48	19.17
Information_001	7	5.6	3.6	0	1	3.6	0	7	2.97
Information_002	27.1	36.8	11.4	15.8	11.5	14.1	39.8	39.8	22.36
Information_003	17.75	15.6	7.8	5.2	9.2	4.75	9.8	17.75	10.01
Life_000	8.2	7.55	5.95	5.4	7.95	7.05	10.05	10.05	7.45
Life_001	16.85	12.7	14	13.35	9.65	13.6	5.7	16.85	12.26
Life_002	6.9	1.5	7.3	9.7	4.9	9.1	6.6	9.7	6.57
Life_003	27.6	36	40.5	34.5	29.3	36	33.6	40.5	33.93
Material_000	14.5	17.5	11.5	12	23	17.5	12.1	23	15.44
Material_001	23.6	11.55	8.5	13.45	1.75	6.3	12.95	23.6	11.16
Material_002	35.1	0.99	11.75	6.12	14.9	10.05	35.75	35.75	16.38
Material_003	28.8	21.8	18	20.1	12.35	19.95	16.25	28.8	19.61
Math_000	26.2	26.65	7.8	24.7	17.7	8	7.2	26.65	16.89
Math_001	44.1	39	31.3	23.9	30.6	35.2	37.7	44.1	34.54
Math_002	10.2	7.4	6.5	8.6	0	14.1	6.3	14.1	7.59
Math_003	29.6	10	0	0	0	0	0	29.6	5.66
Neuroscience_000	8.6	14	5	13.2	7.4	13.6	7.8	14	9.94
Neuroscience_001	4.95	2.55	2	3.75	1.2	0.75	0.5	4.95	2.24
Neuroscience_002	0.75	2	1	1	0.4	1	1	2	1.02
Neuroscience_003	7.7	15.8	19.65	15.05	4.25	5.95	7.35	19.65	10.82
Physics_000	27.4	32.1	18.2	7.5	7.8	19.2	22.7	32.1	19.27
Physics_001	30.25	25.7	25.9	32	27.45	24.5	29.25	32	27.86
Physics_002	25.05	21.4	20	27.45	10.35	24.85	24.25	27.45	21.91
Physics_003	46.5	45	34.6	43.3	31.8	36.8	44.3	46.5	40.33


==> tables/appendix_llm_scores.tsv <==
task_id	Claude-Opus-4.6	Claude-Opus-4.7	GLM-5.1	GPT-5.4	GPT-5.5	Gemini-3.1-Pro	Grok-4.1	Kimi-K2.5	MiMo-V2-Pro	Qwen3.5-397B-A17B	Qwen3.6-Plus	best	mean
Astronomy_000	33.1	25.6	9	24.9	26	7.5	20	14.4	11.2	11.1	21	33.1	18.53
Astronomy_001	--	26.6	37	4	2	4	29.4	21.2	10	8	35.2	37	17.74
Astronomy_002	24.5	32	29.9	14.6	24.5	20	20.4	11	19.1	3.1	20	32	19.92
Astronomy_003	47.6	47.4	43.1	44.8	43.4	45.8	44.7	46.8	46.7	46.4	46.9	47.6	45.78
Chemistry_000	9.35	--	18.95	17.05	19.1	19.6	3.8	18.9	14	20.4	17.9	20.4	15.9
Chemistry_001	9	7.4	2.75	0.5	2	4.25	1.5	3.55	0.75	0.5	3.95	9	3.29
Chemistry_002	3.4	1	1.4	1	5	0	0.4	1.2	1	3.6	0	5	1.64
Chemistry_003	7.2	--	22.5	9	15.5	--	6	6.9	9.5	6.9	9	22.5	10.28
Earth_000	21.5	15.5	14.8	12.1	21.8	14.8	11.9	15.8	14.7	15.6	14.2	21.8	15.7
Earth_001	40.94	38.94	33.04	36.71	39.24	28.05	30.78	21.06	35.57	35.58	26.63	40.94	33.32
Earth_002	28.8	34	30.4	25	11.8	11	13.6	25.2	28.1	18.6	24.4	34	22.81
Earth_003	--	1.6	4	1.5	0.6	1.5	3.5	3.6	1	3.5	1.2	4	2.2
Energy_000	12.3	--	16	11.8	16	3.5	2.3	5	12.5	16.9	22	22	11.83
Energy_001	25.1	17.1	18.2	8.5	20.1	3	8	3.4	9.1	10.6	24.7	25.1	13.44
Energy_002	42.45	41	39.85	28.75	37	21.25	28.2	25.3	21.9	31.55	30.55	42.45	31.62
Energy_003	24	11.5	7.5	19.5	17.5	20.3	6	19.5	7.5	15.5	7.5	24	14.21
Information_000	23.2	0.8	19.5	29	22.7	10.5	25.5	16.4	--	9.5	47.1	47.1	20.42
Information_001	3.6	7.6	0.6	0	6	1	5	7.6	--	6.4	5.6	7.6	4.34
Information_002	20.1	32.3	36.2	22.9	33.1	8.8	10.8	10.3	13.2	7.2	12	36.2	18.81
Information_003	4.35	14.9	8.65	11	9.55	--	6.2	3.25	5.5	0.75	5.95	14.9	7.01
Life_000	9.35	5.45	9.95	8.85	2.25	3.55	0.5	7.45	4.9	4.8	7	9.95	5.82
Life_001	3.6	12.45	8.75	7.45	7.2	8.5	13.7	7.75	7.05	10.75	5.7	13.7	8.45
Life_002	5.7	6.5	6.3	8.8	8.5	7.5	2	5	6.6	6.5	7.3	8.8	6.43
Life_003	32.1	26.9	23.8	31.8	29.4	18	36.5	25.4	32.6	23.8	28.4	36.5	28.06
Material_000	25.1	21.6	21.7	5	5.6	20	16.4	4	13.2	14	20.8	25.1	15.22
Material_001	1.75	18	4.15	3.5	8	5.25	11.55	6.3	18	17.1	15.95	18	9.96
Material_002	39.08	35.81	28.4	3.3	26.09	--	0.66	31.15	37.31	33.5	27.05	39.08	26.23
Material_003	14	21.15	20.3	18.8	18.95	8.7	9.2	10.95	17	8.9	14.45	21.15	14.76
Math_000	23	22.95	23.95	11	8.25	21.1	7.7	18.3	7.2	23.1	23.5	23.95	17.28
Math_001	34.3	24.4	27	42	23	13.5	26.4	15.2	33.6	30.4	33.1	42	27.54
Math_002	20.5	9.4	10.9	10.2	11	--	2.6	14.7	3.5	3.5	9.6	20.5	9.59
Math_003	11.75	--	10	10	10	10.35	--	--	10	0	10	11.75	9.01
Neuroscience_000	10.4	10.6	10.4	13	11	2	8.4	7.4	9.2	11.4	8.6	13	9.31
Neuroscience_001	2.7	--	2.55	2.2	3.75	--	4	0.75	2.7	1.25	2	4	2.43
Neuroscience_002	0.75	3.75	1	0	1	0	0	0	0	0	0.75	3.75	0.66
Neuroscience_003	15.55	14.7	9.45	4.35	9.6	2.7	6.75	3.7	13.05	4.05	7.2	15.55	8.28
Physics_000	26.8	14.2	23.8	19.2	18.3	22	15.4	13.2	17.5	20.9	24.8	26.8	19.65
Physics_001	--	39.95	31.9	28.5	29.75	22.55	34.7	32.05	22.55	25.8	27.55	39.95	29.53
Physics_002	32.4	38.6	32.9	18.4	26.4	27.55	11.25	20.1	22	19.55	28.5	38.6	25.24
Physics_003	45.8	44.1	27.1	42.1	49	46.8	40.9	40.5	43.5	38.3	41.8	49	41.81


==> tables/appendix_runs_used.tsv <==
group	system	task_id	run_id	timestamp	score	duration_seconds	cost_usd
agent	ARIS Codex	Astronomy_000	Astronomy_000_20260408_123003	20260408_123003	16.5	338	0.63375
agent	ARIS Codex	Astronomy_001	Astronomy_001_20260409_012219	20260409_012219	10.4	276	0.5175
agent	ARIS Codex	Astronomy_002	Astronomy_002_20260409_012231	20260409_012231	11	297	0.556875
agent	ARIS Codex	Astronomy_003	Astronomy_003_20260409_012239	20260409_012239	47.4	212	0.3975
agent	ARIS Codex	Chemistry_000	Chemistry_000_20260408_152441	20260408_152441	15.4	1784	3.345
agent	ARIS Codex	Chemistry_001	Chemistry_001_20260409_091054	20260409_091054	2.5	390	0.73125
agent	ARIS Codex	Chemistry_002	Chemistry_002_20260409_091108	20260409_091108	0	384	0.72
agent	ARIS Codex	Chemistry_003	Chemistry_003_20260409_091136	20260409_091136	11.7	252	0.4725
agent	ARIS Codex	Earth_000	Earth_000_20260409_004459	20260409_004459	14.5	303	0.568125
agent	ARIS Codex	Earth_001	Earth_001_20260409_092349	20260409_092349	34.48	238	0.44625
agent	ARIS Codex	Earth_002	Earth_002_20260409_092357	20260409_092357	11.4	296	0.555
agent	ARIS Codex	Earth_003	Earth_003_20260409_092406	20260409_092406	0	209	0.391875
agent	ARIS Codex	Energy_000	Energy_000_20260409_001855	20260409_001855	10.7	239	0.448125
agent	ARIS Codex	Energy_001	Energy_001_20260409_093008	20260409_093008	3.6	628	1.1775
agent	ARIS Codex	Energy_002	Energy_002_20260409_093014	20260409_093014	32.55	319	0.598125
agent	ARIS Codex	Energy_003	Energy_003_20260409_093023	20260409_093023	7.5	244	0.4575
agent	ARIS Codex	Information_000	Information_000_20260409_002925	20260409_002925	1.2	248	0.465
agent	ARIS Codex	Information_001	Information_001_20260409_094219	20260409_094219	3.6	261	0.489375
agent	ARIS Codex	Information_002	Information_002_20260409_094249	20260409_094249	11.4	217	0.406875
agent	ARIS Codex	Information_003	Information_003_20260409_094306	20260409_094306	7.8	657	1.231875
agent	ARIS Codex	Life_000	Life_000_20260409_005147	20260409_005147	5.95	340	0.6375
agent	ARIS Codex	Life_001	Life_001_20260409_095447	20260409_095447	14	259	0.485625
agent	ARIS Codex	Life_002	Life_002_20260409_095510	20260409_095510	7.3	238	0.44625
agent	ARIS Codex	Life_003	Life_003_20260409_095535	20260409_095535	40.5	312	0.585
agent	ARIS Codex	Material_000	Material_000_20260409_005742	20260409_005742	11.5	679	1.273125
agent	ARIS Codex	Material_001	Material_001_20260409_100107	20260409_100107	8.5	231	0.433125
agent	ARIS Codex	Material_002	Material_002_20260409_113816	20260409_113816	11.75	298	0.55875
agent	ARIS Codex	Material_003	Material_003_20260409_100203	20260409_100203	18	564	1.0575
agent	ARIS Codex	Math_000	Math_000_20260409_011005	20260409_011005	7.8	308	0.5775
agent	ARIS Codex	Math_001	Math_001_20260409_101638	20260409_101638	31.3	711	1.333125
agent	ARIS Codex	Math_002	Math_002_20260409_101644	20260409_101644	6.5	522	0.97875
agent	ARIS Codex	Math_003	Math_003_20260409_103114	20260409_103114	0	249	0.466875
agent	ARIS Codex	Neuroscience_000	Neuroscience_000_20260409_011039	20260409_011039	5	447	0.838125
agent	ARIS Codex	Neuroscience_001	Neuroscience_001_20260409_104144	20260409_104144	2	532	0.9975
agent	ARIS Codex	Neuroscience_002	Neuroscience_002_20260409_104202	20260409_104202	1	693	1.299375
agent	ARIS Codex	Neuroscience_003	Neuroscience_003_20260409_104225	20260409_104225	19.65	280	0.525
agent	ARIS Codex	Physics_000	Physics_000_20260409_011045	20260409_011045	18.2	327	0.613125
agent	ARIS Codex	Physics_001	Physics_001_20260409_105940	20260409_105940	25.9	365	0.684375
agent	ARIS Codex	Physics_002	Physics_002_20260409_110111	20260409_110111	20	280	0.525
agent	ARIS Codex	Physics_003	Physics_003_20260409_110326	20260409_110326	34.6	430	0.80625
agent	Claude Code	Astronomy_000	Astronomy_000_20260319_184609	20260319_184609	23.5	563	1.876667
agent	Claude Code	Astronomy_001	Astronomy_001_20260401_141304	20260401_141304	27.4	308	1.026667
agent	Claude Code	Astronomy_002	Astronomy_002_20260401_141959	20260401_141959	23.5	799	2.663333
agent	Claude Code	Astronomy_003	Astronomy_003_20260401_143610	20260401_143610	46.5	1078	3.593333
agent	Claude Code	Chemistry_000	Chemistry_000_20260325_131753	20260325_131753	14.75	2560	8.533333
agent	Claude Code	Chemistry_001	Chemistry_001_20260401_145553	20260401_145553	3.5	3032	10.106667
agent	Claude Code	Chemistry_002	Chemistry_002_20260401_154822	20260401_154822	1	3258	10.86
agent	Claude Code	Chemistry_003	Chemistry_003_20260401_190857	20260401_190857	18	7930	26.433333
agent	Claude Code	Earth_000	Earth_000_20260320_014954	20260320_014954	24.6	604	2.013333
agent	Claude Code	Earth_001	Earth_001_20260401_191305	20260401_191305	33.56	455	1.516667
agent	Claude Code	Earth_002	Earth_002_20260401_191349	20260401_191349	31.7	690	2.3
agent	Claude Code	Earth_003	Earth_003_20260401_191636	20260401_191636	1	1047	3.49
agent	Claude Code	Energy_000	Energy_000_20260320_205623	20260320_205623	11.3	1043	3.476667
agent	Claude Code	Energy_001	Energy_001_20260401_191819	20260401_191819	21.7	463	1.543333
agent	Claude Code	Energy_002	Energy_002_20260401_191836	20260401_191836	38.6	1443	4.81
agent	Claude Code	Energy_003	Energy_003_20260401_200259	20260401_200259	15.3	3649	12.163333
agent	Claude Code	Information_000	Information_000_20260325_155748	20260325_155748	48	747	2.49
agent	Claude Code	Information_001	Information_001_20260401_192424	20260401_192424	7	591	1.97
agent	Claude Code	Information_002	Information_002_20260401_192455	20260401_192455	27.1	315	1.05
agent	Claude Code	Information_003	Information_003_20260401_224112	20260401_224112	17.75	3104	10.346667
agent	Claude Code	Life_000	Life_000_20260326_142039	20260326_142039	8.2	455	1.516667
agent	Claude Code	Life_001	Life_001_20260401_200652	20260401_200652	16.85	304	1.013333
agent	Claude Code	Life_002	Life_002_20260401_200700	20260401_200700	6.9	1072	3.573333
agent	Claude Code	Life_003	Life_003_20260401_200717	20260401_200717	27.6	278	0.926667
agent	Claude Code	Material_000	Material_000_20260326_144303	20260326_144303	14.5	12684	42.28
agent	Claude Code	Material_001	Material_001_20260401_224352	20260401_224352	23.6	1111	3.703333
agent	Claude Code	Material_002	Material_002_20260401_231210	20260401_231210	35.1	814	2.713333
agent	Claude Code	Material_003	Material_003_20260401_232634	20260401_232634	28.8	2248	7.493333
agent	Claude Code	Math_000	Math_000_20260401_233652	20260401_233652	26.2	559	1.863333
agent	Claude Code	Math_001	Math_001_20260401_235039	20260401_235039	44.1	1846	6.153333
agent	Claude Code	Math_002	Math_002_20260401_235043	20260401_235043	10.2	1781	5.936667
agent	Claude Code	Math_003	Math_003_20260401_235138	20260401_235138	29.6	1159	3.863333
agent	Claude Code	Neuroscience_000	Neuroscience_000_20260321_010354	20260321_010354	8.6	595	1.983333
agent	Claude Code	Neuroscience_001	Neuroscience_001_20260321_182515	20260321_182515	4.95	669	2.23
agent	Claude Code	Neuroscience_002	Neuroscience_002_20260402_002234	20260402_002234	0.75	999	3.33
agent	Claude Code	Neuroscience_003	Neuroscience_003_20260402_011020	20260402_011020	7.7	713	2.376667
agent	Claude Code	Physics_000	Physics_000_20260326_150535	20260326_150535	27.4	333	1.11
agent	Claude Code	Physics_001	Physics_001_20260402_002321	20260402_002321	30.25	947	3.156667
agent	Claude Code	Physics_002	Physics_002_20260402_002341	20260402_002341	25.05	376	1.253333
agent	Claude Code	Physics_003	Physics_003_20260321_135653	20260321_135653	46.5	378	1.26
agent	Codex CLI	Astronomy_000	Astronomy_000_20260319_145223	20260319_145223	29.4	978	1.83375
agent	Codex CLI	Astronomy_001	Astronomy_001_20260401_120316	20260401_120316	20	646	1.21125
agent	Codex CLI	Astronomy_002	Astronomy_002_20260401_135149	20260401_135149	12.7	716	1.3425
agent	Codex CLI	Astronomy_003	Astronomy_003_20260402_011445	20260402_011445	44	385	0.721875
agent	Codex CLI	Chemistry_000	Chemistry_000_20260325_133117	20260325_133117	11	2038	3.82125
agent	Codex CLI	Chemistry_001	Chemistry_001_20260402_133326	20260402_133326	6.2	1479	2.773125
agent	Codex CLI	Chemistry_002	Chemistry_002_20260402_133337	20260402_133337	1	529	0.991875
agent	Codex CLI	Chemistry_003	Chemistry_003_20260402_133344	20260402_133344	12.3	3267	6.125625
agent	Codex CLI	Earth_000	Earth_000_20260325_142223	20260325_142223	25.3	622	1.16625
agent	Codex CLI	Earth_001	Earth_001_20260402_020635	20260402_020635	40.87	622	1.16625
agent	Codex CLI	Earth_002	Earth_002_20260321_014305	20260321_014305	22.6	1367	2.563125
agent	Codex CLI	Earth_003	Earth_003_20260402_020613	20260402_020613	0	478	0.89625
agent	Codex CLI	Energy_000	Energy_000_20260325_145840	20260325_145840	13.2	747	1.400625
agent	Codex CLI	Energy_001	Energy_001_20260402_021036	20260402_021036	24.5	1855	3.478125
agent	Codex CLI	Energy_002	Energy_002_20260402_021822	20260402_021822	33	637	1.194375
agent	Codex CLI	Energy_003	Energy_003_20260402_021829	20260402_021829	21.5	781	1.464375
agent	Codex CLI	Information_000	Information_000_20260321_012226	20260321_012226	10	633	1.186875
agent	Codex CLI	Information_001	Information_001_20260402_023436	20260402_023436	5.6	695	1.303125
agent	Codex CLI	Information_002	Information_002_20260402_023445	20260402_023445	36.8	518	0.97125
agent	Codex CLI	Information_003	Information_003_20260402_023453	20260402_023453	15.6	1895	3.553125
agent	Codex CLI	Life_000	Life_000_20260320_211701	20260320_211701	7.55	871	1.633125
agent	Codex CLI	Life_001	Life_001_20260402_024829	20260402_024829	12.7	426	0.79875
agent	Codex CLI	Life_002	Life_002_20260402_024836	20260402_024836	1.5	1173	2.199375
agent	Codex CLI	Life_003	Life_003_20260402_025011	20260402_025011	36	1088	2.04
agent	Codex CLI	Material_000	Material_000_20260326_151955	20260326_151955	17.5	608	1.14
agent	Codex CLI	Material_001	Material_001_20260402_112556	20260402_112556	11.55	932	1.7475
agent	Codex CLI	Material_002	Material_002_20260402_113105	20260402_113105	0.99	782	1.46625
agent	Codex CLI	Material_003	Material_003_20260402_112258	20260402_112258	21.8	3645	6.834375
agent	Codex CLI	Math_000	Math_000_20260321_013909	20260321_013909	26.65	498	0.93375
agent	Codex CLI	Math_001	Math_001_20260402_122551	20260402_122551	39	512	0.96
agent	Codex CLI	Math_002	Math_002_20260402_122607	20260402_122607	7.4	2451	4.595625
agent	Codex CLI	Math_003	Math_003_20260402_122648	20260402_122648	10	921	1.726875
agent	Codex CLI	Neuroscience_000	Neuroscience_000_20260402_122827	20260402_122827	14	827	1.550625
agent	Codex CLI	Neuroscience_001	Neuroscience_001_20260402_122849	20260402_122849	2.55	625	1.171875
agent	Codex CLI	Neuroscience_002	Neuroscience_002_20260402_134508	20260402_134508	2	3363	6.305625
agent	Codex CLI	Neuroscience_003	Neuroscience_003_20260402_124451	20260402_124451	15.8	1041	1.951875
agent	Codex CLI	Physics_000	Physics_000_20260321_011953	20260321_011953	32.1	521	0.976875
agent	Codex CLI	Physics_001	Physics_001_20260402_124607	20260402_124607	25.7	566	1.06125
agent	Codex CLI	Physics_002	Physics_002_20260402_124626	20260402_124626	21.4	638	1.19625
agent	Codex CLI	Physics_003	Physics_003_20260402_125047	20260402_125047	45	548	1.0275
agent	EvoScientist	Astronomy_000	Astronomy_000_20260330_094408	20260330_094408	11.5	683	1.280625
agent	EvoScientist	Astronomy_001	Astronomy_001_20260403_194127	20260403_194127	21.2	420	0.7875
agent	EvoScientist	Astronomy_002	Astronomy_002_20260404_132455	20260404_132455	23.9	410	0.76875
agent	EvoScientist	Astronomy_003	Astronomy_003_20260404_133145	20260404_133145	47.3	208	0.39
agent	EvoScientist	Chemistry_000	Chemistry_000_20260330_095531	20260330_095531	7.5	2706	5.07375
agent	EvoScientist	Chemistry_001	Chemistry_001_20260404_133513	20260404_133513	7.3	366	0.68625
agent	EvoScientist	Chemistry_002	Chemistry_002_20260404_134119	20260404_134119	1.4	341	0.639375
agent	EvoScientist	Chemistry_003	Chemistry_003_20260404_134700	20260404_134700	1.5	727	1.363125
agent	EvoScientist	Earth_000	Earth_000_20260330_104037	20260330_104037	12.8	279	0.523125
agent	EvoScientist	Earth_001	Earth_001_20260404_135907	20260404_135907	39.97	229	0.429375
agent	EvoScientist	Earth_002	Earth_002_20260404_140256	20260404_140256	15.1	488	0.915
agent	EvoScientist	Earth_003	Earth_003_20260404_141105	20260404_141105	0	497	0.931875
agent	EvoScientist	Energy_000	Energy_000_20260330_104517	20260330_104517	12.4	1488	2.79
agent	EvoScientist	Energy_001	Energy_001_20260404_141923	20260404_141923	20.9	404	0.7575
agent	EvoScientist	Energy_002	Energy_002_20260404_142606	20260404_142606	36.4	304	0.57
agent	EvoScientist	Energy_003	Energy_003_20260404_143111	20260404_143111	26.3	336	0.63
agent	EvoScientist	Information_000	Information_000_20260330_111006	20260330_111006	7.2	421	0.789375
agent	EvoScientist	Information_001	Information_001_20260404_143647	20260404_143647	3.6	547	1.025625
agent	EvoScientist	Information_002	Information_002_20260404_144554	20260404_144554	14.1	311	0.583125
agent	EvoScientist	Information_003	Information_003_20260404_145105	20260404_145105	4.75	1406	2.63625
agent	EvoScientist	Life_000	Life_000_20260330_111707	20260330_111707	7.05	702	1.31625
agent	EvoScientist	Life_001	Life_001_20260404_151432	20260404_151432	13.6	333	0.624375
agent	EvoScientist	Life_002	Life_002_20260404_152005	20260404_152005	9.1	206	0.38625
agent	EvoScientist	Life_003	Life_003_20260404_152331	20260404_152331	36	388	0.7275
agent	EvoScientist	Material_000	Material_000_20260330_112849	20260330_112849	17.5	2047	3.838125
agent	EvoScientist	Material_001	Material_001_20260404_152959	20260404_152959	6.3	323	0.605625
agent	EvoScientist	Material_002	Material_002_20260404_153523	20260404_153523	10.05	239	0.448125
agent	EvoScientist	Material_003	Material_003_20260404_153922	20260404_153922	19.95	977	1.831875
agent	EvoScientist	Math_000	Math_000_20260330_120257	20260330_120257	8	572	1.0725
agent	EvoScientist	Math_001	Math_001_20260404_155539	20260404_155539	35.2	416	0.78
agent	EvoScientist	Math_002	Math_002_20260404_160235	20260404_160235	14.1	588	1.1025
agent	EvoScientist	Math_003	Math_003_20260404_161228	20260404_161228	0	341	0.639375
agent	EvoScientist	Neuroscience_000	Neuroscience_000_20260330_121229	20260330_121229	13.6	533	0.999375
agent	EvoScientist	Neuroscience_001	Neuroscience_001_20260404_161809	20260404_161809	0.75	478	0.89625
agent	EvoScientist	Neuroscience_002	Neuroscience_002_20260404_162607	20260404_162607	1	2282	4.27875
agent	EvoScientist	Neuroscience_003	Neuroscience_003_20260404_170410	20260404_170410	5.95	625	1.171875
agent	EvoScientist	Physics_000	Physics_000_20260330_122122	20260330_122122	19.2	390	0.73125
agent	EvoScientist	Physics_001	Physics_001_20260404_171435	20260404_171435	24.5	354	0.66375
agent	EvoScientist	Physics_002	Physics_002_20260404_172029	20260404_172029	24.85	794	1.48875
agent	EvoScientist	Physics_003	Physics_003_20260404_173350	20260404_173350	36.8	321	0.601875
agent	Nanobot	Astronomy_000	Astronomy_000_20260325_124221	20260325_124221	14.5	259	0.485625
agent	Nanobot	Astronomy_001	Astronomy_001_20260331_192927	20260331_192927	20.4	154	0.28875
agent	Nanobot	Astronomy_002	Astronomy_002_20260331_193218	20260331_193218	10	146	0.27375
agent	Nanobot	Astronomy_003	Astronomy_003_20260331_193503	20260331_193503	44.2	101	0.189375
agent	Nanobot	Chemistry_000	Chemistry_000_20260320_193804	20260320_193804	16.85	2033	3.811875
agent	Nanobot	Chemistry_001	Chemistry_001_20260331_194645	20260331_194645	0.5	248	0.465
agent	Nanobot	Chemistry_002	Chemistry_002_20260331_195151	20260331_195151	0	90	0.16875
agent	Nanobot	Chemistry_003	Chemistry_003_20260331_195455	20260331_195455	7.5	223	0.418125
agent	Nanobot	Earth_000	Earth_000_20260325_135520	20260325_135520	21.5	441	0.826875
agent	Nanobot	Earth_001	Earth_001_20260331_201226	20260331_201226	25.3	79	0.148125
agent	Nanobot	Earth_002	Earth_002_20260331_201408	20260331_201408	9.9	262	0.49125
agent	Nanobot	Earth_003	Earth_003_20260331_201851	20260331_201851	0.6	86	0.16125
agent	Nanobot	Energy_000	Energy_000_20260325_151836	20260325_151836	9.5	483	0.905625
agent	Nanobot	Energy_001	Energy_001_20260331_200332	20260331_200332	7.6	229	0.429375
agent	Nanobot	Energy_002	Energy_002_20260331_200739	20260331_200739	27.85	166	0.31125
agent	Nanobot	Energy_003	Energy_003_20260331_201029	20260331_201029	9	101	0.189375
agent	Nanobot	Information_000	Information_000_20260325_164339	20260325_164339	22.7	271	0.508125
agent	Nanobot	Information_001	Information_001_20260331_202137	20260331_202137	1	137	0.256875
agent	Nanobot	Information_002	Information_002_20260331_202504	20260331_202504	11.5	146	0.27375
agent	Nanobot	Information_003	Information_003_20260331_202744	20260331_202744	9.2	888	1.665
agent	Nanobot	Life_000	Life_000_20260401_111247	20260401_111247	7.95	326	0.61125
agent	Nanobot	Life_001	Life_001_20260401_111910	20260401_111910	9.65	98	0.18375
agent	Nanobot	Life_002	Life_002_20260401_112219	20260401_112219	4.9	161	0.301875
agent	Nanobot	Life_003	Life_003_20260401_112646	20260401_112646	29.3	228	0.4275
agent	Nanobot	Material_000	Material_000_20260321_132712	20260321_132712	23	538	1.00875
agent	Nanobot	Material_001	Material_001_20260401_113052	20260401_113052	1.75	89	0.166875
agent	Nanobot	Material_002	Material_002_20260401_115629	20260401_115629	14.9	157	0.294375
agent	Nanobot	Material_003	Material_003_20260401_115948	20260401_115948	12.35	147	0.275625
agent	Nanobot	Math_000	Math_000_20260401_120618	20260401_120618	17.7	221	0.414375
agent	Nanobot	Math_001	Math_001_20260401_121718	20260401_121718	30.6	88	0.165
agent	Nanobot	Math_002	Math_002_20260401_122108	20260401_122108	0	125	0.234375
agent	Nanobot	Math_003	Math_003_20260401_122803	20260401_122803	0	130	0.24375
agent	Nanobot	Neuroscience_000	Neuroscience_000_20260401_123535	20260401_123535	7.4	125	0.234375
agent	Nanobot	Neuroscience_001	Neuroscience_001_20260401_123958	20260401_123958	1.2	100	0.1875
agent	Nanobot	Neuroscience_002	Neuroscience_002_20260401_124612	20260401_124612	0.4	295	0.553125
agent	Nanobot	Neuroscience_003	Neuroscience_003_20260401_125606	20260401_125606	4.25	155	0.290625
agent	Nanobot	Physics_000	Physics_000_20260326_151123	20260326_151123	7.8	345	0.646875
agent	Nanobot	Physics_001	Physics_001_20260401_130120	20260401_130120	27.45	213	0.399375
agent	Nanobot	Physics_002	Physics_002_20260401_130518	20260401_130518	10.35	194	0.36375
agent	Nanobot	Physics_003	Physics_003_20260401_131002	20260401_131002	31.8	142	0.26625
agent	OpenClaw	Astronomy_000	Astronomy_000_20260325_124153	20260325_124153	18.6	186	0.34875
agent	OpenClaw	Astronomy_001	Astronomy_001_20260402_210925	20260402_210925	36	314	0.58875
agent	OpenClaw	Astronomy_002	Astronomy_002_20260321_184042	20260321_184042	11.6	242	0.45375
agent	OpenClaw	Astronomy_003	Astronomy_003_20260402_211549	20260402_211549	47.3	301	0.564375
agent	OpenClaw	Chemistry_000	Chemistry_000_20260325_142150	20260325_142150	12.85	461	0.864375
agent	OpenClaw	Chemistry_001	Chemistry_001_20260402_212107	20260402_212107	0.5	294	0.55125
agent	OpenClaw	Chemistry_002	Chemistry_002_20260402_212616	20260402_212616	1	356	0.6675
agent	OpenClaw	Chemistry_003	Chemistry_003_20260402_213222	20260402_213222	9.5	533	0.999375
agent	OpenClaw	Earth_000	Earth_000_20260325_144124	20260325_144124	20.1	281	0.526875
agent	OpenClaw	Earth_001	Earth_001_20260402_214137	20260402_214137	31.38	276	0.5175
agent	OpenClaw	Earth_002	Earth_002_20260402_214628	20260402_214628	16.8	449	0.841875
agent	OpenClaw	Earth_003	Earth_003_20260402_215412	20260402_215412	0.9	286	0.53625
agent	OpenClaw	Energy_000	Energy_000_20260325_151822	20260325_151822	16	363	0.680625
agent	OpenClaw	Energy_001	Energy_001_20260402_215912	20260402_215912	15.5	609	1.141875
agent	OpenClaw	Energy_002	Energy_002_20260321_150347	20260321_150347	31	334	0.62625
agent	OpenClaw	Energy_003	Energy_003_20260402_220933	20260402_220933	25.5	322	0.60375
agent	OpenClaw	Information_000	Information_000_20260325_163554	20260325_163554	35.1	228	0.4275
agent	OpenClaw	Information_001	Information_001_20260402_221510	20260402_221510	0	309	0.579375
agent	OpenClaw	Information_002	Information_002_20260402_222052	20260402_222052	15.8	222	0.41625
agent	OpenClaw	Information_003	Information_003_20260402_222436	20260402_222436	5.2	570	1.06875
agent	OpenClaw	Life_000	Life_000_20260326_142858	20260326_142858	5.4	361	0.676875
agent	OpenClaw	Life_001	Life_001_20260402_223418	20260402_223418	13.35	285	0.534375
agent	OpenClaw	Life_002	Life_002_20260321_145056	20260321_145056	9.7	438	0.82125
agent	OpenClaw	Life_003	Life_003_20260402_223914	20260402_223914	34.5	356	0.6675
agent	OpenClaw	Material_000	Material_000_20260326_145735	20260326_145735	12	374	0.70125
agent	OpenClaw	Material_001	Material_001_20260402_224523	20260402_224523	13.45	275	0.515625
agent	OpenClaw	Material_002	Material_002_20260402_225007	20260402_225007	6.12	398	0.74625
agent	OpenClaw	Material_003	Material_003_20260402_225655	20260402_225655	20.1	305	0.571875
agent	OpenClaw	Math_000	Math_000_20260402_230222	20260402_230222	24.7	549	1.029375
agent	OpenClaw	Math_001	Math_001_20260402_231143	20260402_231143	23.9	299	0.560625
agent	OpenClaw	Math_002	Math_002_20260402_231652	20260402_231652	8.6	387	0.725625
agent	OpenClaw	Math_003	Math_003_20260402_232335	20260402_232335	0	281	0.526875
agent	OpenClaw	Neuroscience_000	Neuroscience_000_20260402_232819	20260402_232819	13.2	336	0.63
agent	OpenClaw	Neuroscience_001	Neuroscience_001_20260402_233406	20260402_233406	3.75	368	0.69
agent	OpenClaw	Neuroscience_002	Neuroscience_002_20260402_234030	20260402_234030	1	1043	1.955625
agent	OpenClaw	Neuroscience_003	Neuroscience_003_20260402_235804	20260402_235804	15.05	367	0.688125
agent	OpenClaw	Physics_000	Physics_000_20260326_151120	20260326_151120	7.5	272	0.51
agent	OpenClaw	Physics_001	Physics_001_20260403_000425	20260403_000425	32	392	0.735
agent	OpenClaw	Physics_002	Physics_002_20260403_001108	20260403_001108	27.45	327	0.613125
agent	OpenClaw	Physics_003	Physics_003_20260403_001651	20260403_001651	43.3	279	0.523125
agent	ResearchClaw	Astronomy_000	Astronomy_000_20260409_104742	20260409_104742	20.8	285	0.534375
agent	ResearchClaw	Astronomy_001	Astronomy_001_20260408_180204	20260408_180204	14.4	255	0.478125
agent	ResearchClaw	Astronomy_002	Astronomy_002_20260408_182333	20260408_182333	11.1	390	0.73125
agent	ResearchClaw	Astronomy_003	Astronomy_003_20260408_183133	20260408_183133	45.9	213	0.399375
agent	ResearchClaw	Chemistry_000	Chemistry_000_20260409_105911	20260409_105911	18.25	1869	3.504375
agent	ResearchClaw	Chemistry_001	Chemistry_001_20260409_113212	20260409_113212	2.15	223	0.418125
agent	ResearchClaw	Chemistry_002	Chemistry_002_20260409_114123	20260409_114123	0	228	0.4275
agent	ResearchClaw	Chemistry_003	Chemistry_003_20260409_114635	20260409_114635	13.5	346	0.64875
agent	ResearchClaw	Earth_000	Earth_000_20260409_115522	20260409_115522	14.7	297	0.556875
agent	ResearchClaw	Earth_001	Earth_001_20260409_120559	20260409_120559	32.97	366	0.68625
agent	ResearchClaw	Earth_002	Earth_002_20260409_130041	20260409_130041	20.6	291	0.545625
agent	ResearchClaw	Earth_003	Earth_003_20260409_130946	20260409_130946	0	173	0.324375
agent	ResearchClaw	Energy_000	Energy_000_20260409_134154	20260409_134154	3.5	257	0.481875
agent	ResearchClaw	Energy_001	Energy_001_20260409_135102	20260409_135102	15.4	277	0.519375
agent	ResearchClaw	Energy_002	Energy_002_20260409_135612	20260409_135612	37.65	301	0.564375
agent	ResearchClaw	Energy_003	Energy_003_20260409_142519	20260409_142519	19.5	172	0.3225
agent	ResearchClaw	Information_000	Information_000_20260409_150604	20260409_150604	10	191	0.358125
agent	ResearchClaw	Information_001	Information_001_20260409_154703	20260409_154703	0	242	0.45375
agent	ResearchClaw	Information_002	Information_002_20260409_155531	20260409_155531	39.8	224	0.42
agent	ResearchClaw	Information_003	Information_003_20260409_161445	20260409_161445	9.8	1072	2.01
agent	ResearchClaw	Life_000	Life_000_20260409_173006	20260409_173006	10.05	867	1.625625
agent	ResearchClaw	Life_001	Life_001_20260409_171658	20260409_171658	5.7	265	0.496875
agent	ResearchClaw	Life_002	Life_002_20260409_184513	20260409_184513	6.6	252	0.4725
agent	ResearchClaw	Life_003	Life_003_20260409_192448	20260409_192448	33.6	306	0.57375
agent	ResearchClaw	Material_000	Material_000_20260410_135328	20260410_135328	12.1	458	0.85875
agent	ResearchClaw	Material_001	Material_001_20260410_141525	20260410_141525	12.95	325	0.609375
agent	ResearchClaw	Material_002	Material_002_20260410_142401	20260410_142401	35.75	1108	2.0775
agent	ResearchClaw	Material_003	Material_003_20260410_145941	20260410_145941	16.25	270	0.50625
agent	ResearchClaw	Math_000	Math_000_20260410_150535	20260410_150535	7.2	196	0.3675
agent	ResearchClaw	Math_001	Math_001_20260410_151201	20260410_151201	37.7	172	0.3225
agent	ResearchClaw	Math_002	Math_002_20260410_151706	20260410_151706	6.3	1568	2.94
agent	ResearchClaw	Math_003	Math_003_20260410_154450	20260410_154450	0	208	0.39
agent	ResearchClaw	Neuroscience_000	Neuroscience_000_20260410_155023	20260410_155023	7.8	273	0.511875
agent	ResearchClaw	Neuroscience_001	Neuroscience_001_20260410_155818	20260410_155818	0.5	207	0.388125
agent	ResearchClaw	Neuroscience_002	Neuroscience_002_20260410_160729	20260410_160729	1	2214	4.15125
agent	ResearchClaw	Neuroscience_003	Neuroscience_003_20260410_164642	20260410_164642	7.35	245	0.459375
agent	ResearchClaw	Physics_000	Physics_000_20260410_165157	20260410_165157	22.7	150	0.28125
agent	ResearchClaw	Physics_001	Physics_001_20260410_170205	20260410_170205	29.25	261	0.489375
agent	ResearchClaw	Physics_002	Physics_002_20260410_171139	20260410_171139	24.25	226	0.42375
agent	ResearchClaw	Physics_003	Physics_003_20260410_171712	20260410_171712	44.3	171	0.320625
llm	Claude-Opus-4.6	Astronomy_000	Astronomy_000_20260416_171148	20260416_171148	33.1	1160	3.866667
llm	Claude-Opus-4.6	Astronomy_002	Astronomy_002_20260415_121118	20260415_121118	24.5	2558	8.526667
llm	Claude-Opus-4.6	Astronomy_003	Astronomy_003_20260415_125416	20260415_125416	47.6	578	1.926667
llm	Claude-Opus-4.6	Chemistry_000	Chemistry_000_20260416_173125	20260416_173125	9.35	1965	6.55
llm	Claude-Opus-4.6	Chemistry_001	Chemistry_001_20260415_134024	20260415_134024	9	1742	5.806667
llm	Claude-Opus-4.6	Chemistry_002	Chemistry_002_20260416_175027	20260416_175027	3.4	3323	11.076667
llm	Claude-Opus-4.6	Chemistry_003	Chemistry_003_20260416_180425	20260416_180425	7.2	931	3.103333
llm	Claude-Opus-4.6	Earth_000	Earth_000_20260417_110902	20260417_110902	21.5	603	2.01
llm	Claude-Opus-4.6	Earth_001	Earth_001_20260417_103256	20260417_103256	40.94	426	1.42
llm	Claude-Opus-4.6	Earth_002	Earth_002_20260417_110902	20260417_110902	28.8	874	2.913333
llm	Claude-Opus-4.6	Energy_000	Energy_000_20260416_182016	20260416_182016	12.3	2154	7.18
llm	Claude-Opus-4.6	Energy_001	Energy_001_20260416_184602	20260416_184602	25.1	764	2.546667
llm	Claude-Opus-4.6	Energy_002	Energy_002_20260416_185623	20260416_185623	42.45	733	2.443333
llm	Claude-Opus-4.6	Energy_003	Energy_003_20260416_185858	20260416_185858	24	516	1.72
llm	Claude-Opus-4.6	Information_000	Information_000_20260416_190754	20260416_190754	23.2	2510	8.366667
llm	Claude-Opus-4.6	Information_001	Information_001_20260416_190849	20260416_190849	3.6	2244	7.48
llm	Claude-Opus-4.6	Information_002	Information_002_20260416_194642	20260416_194642	20.1	506	1.686667
llm	Claude-Opus-4.6	Information_003	Information_003_20260416_195002	20260416_195002	4.35	8470	28.233333
llm	Claude-Opus-4.6	Life_000	Life_000_20260416_195517	20260416_195517	9.35	729	2.43
llm	Claude-Opus-4.6	Life_001	Life_001_20260416_200743	20260416_200743	3.6	501	1.67
llm	Claude-Opus-4.6	Life_002	Life_002_20260416_201623	20260416_201623	5.7	761	2.536667
llm	Claude-Opus-4.6	Life_003	Life_003_20260416_202913	20260416_202913	32.1	729	2.43
llm	Claude-Opus-4.6	Material_000	Material_000_20260416_204143	20260416_204143	25.1	5640	18.8
llm	Claude-Opus-4.6	Material_001	Material_001_20260416_221126	20260416_221126	1.75	3458	11.526667
llm	Claude-Opus-4.6	Material_002	Material_002_20260416_221556	20260416_221556	39.08	8363	27.876667
llm	Claude-Opus-4.6	Material_003	Material_003_20260416_230923	20260416_230923	14	3295	10.983333
llm	Claude-Opus-4.6	Math_000	Math_000_20260417_000449	20260417_000449	23	1245	4.15
llm	Claude-Opus-4.6	Math_001	Math_001_20260417_002550	20260417_002550	34.3	883	2.943333
llm	Claude-Opus-4.6	Math_002	Math_002_20260417_112354	20260417_112354	20.5	1904	6.346667
llm	Claude-Opus-4.6	Math_003	Math_003_20260417_003641	20260417_003641	11.75	557	1.856667
llm	Claude-Opus-4.6	Neuroscience_000	Neuroscience_000_20260417_004047	20260417_004047	10.4	1198	3.993333
llm	Claude-Opus-4.6	Neuroscience_001	Neuroscience_001_20260417_004607	20260417_004607	2.7	689	2.296667
llm	Claude-Opus-4.6	Neuroscience_002	Neuroscience_002_20260417_005802	20260417_005802	0.75	986	3.286667
llm	Claude-Opus-4.6	Neuroscience_003	Neuroscience_003_20260417_010102	20260417_010102	15.55	681	2.27
llm	Claude-Opus-4.6	Physics_000	Physics_000_20260417_011243	20260417_011243	26.8	941	3.136667
llm	Claude-Opus-4.6	Physics_002	Physics_002_20260417_012839	20260417_012839	32.4	495	1.65
llm	Claude-Opus-4.6	Physics_003	Physics_003_20260417_013739	20260417_013739	45.8	2015	6.716667
llm	Claude-Opus-4.7	Astronomy_000	Astronomy_000_20260427_114915	20260427_114915	25.6	748	2.493333
llm	Claude-Opus-4.7	Astronomy_001	Astronomy_001_20260427_114915	20260427_114915	26.6	471	1.57
llm	Claude-Opus-4.7	Astronomy_002	Astronomy_002_20260427_115721	20260427_115721	32	572	1.906667
llm	Claude-Opus-4.7	Astronomy_003	Astronomy_003_20260427_120156	20260427_120156	47.4	265	0.883333
llm	Claude-Opus-4.7	Chemistry_001	Chemistry_001_20260427_120701	20260427_120701	7.4	4208	14.026667
llm	Claude-Opus-4.7	Chemistry_002	Chemistry_002_20260427_131724	20260427_131724	1	3976	13.253333
llm	Claude-Opus-4.7	Earth_000	Earth_000_20260427_143635	20260427_143635	15.5	809	2.696667
llm	Claude-Opus-4.7	Earth_001	Earth_001_20260427_145034	20260427_145034	38.94	475	1.583333
llm	Claude-Opus-4.7	Earth_002	Earth_002_20260427_145841	20260427_145841	34	942	3.14
llm	Claude-Opus-4.7	Earth_003	Earth_003_20260427_151445	20260427_151445	1.6	791	2.636667
llm	Claude-Opus-4.7	Energy_001	Energy_001_20260427_153415	20260427_153415	17.1	913	3.043333
llm	Claude-Opus-4.7	Energy_002	Energy_002_20260427_163143	20260427_163143	41	1164	3.88
llm	Claude-Opus-4.7	Energy_003	Energy_003_20260427_163143	20260427_163143	11.5	525	1.75
llm	Claude-Opus-4.7	Information_000	Information_000_20260427_164043	20260427_164043	0.8	1820	6.066667
llm	Claude-Opus-4.7	Information_001	Information_001_20260427_165119	20260427_165119	7.6	4385	14.616667
llm	Claude-Opus-4.7	Information_002	Information_002_20260427_171113	20260427_171113	32.3	673	2.243333
llm	Claude-Opus-4.7	Information_003	Information_003_20260427_172234	20260427_172234	14.9	3684	12.28
llm	Claude-Opus-4.7	Life_000	Life_000_20260427_180448	20260427_180448	5.45	1286	4.286667
llm	Claude-Opus-4.7	Life_001	Life_001_20260427_182412	20260427_182412	12.45	350	1.166667
llm	Claude-Opus-4.7	Life_002	Life_002_20260427_182632	20260427_182632	6.5	1700	5.666667
llm	Claude-Opus-4.7	Life_003	Life_003_20260427_183017	20260427_183017	26.9	490	1.633333
llm	Claude-Opus-4.7	Material_000	Material_000_20260427_183838	20260427_183838	21.6	1806	6.02
llm	Claude-Opus-4.7	Material_001	Material_001_20260427_185459	20260427_185459	18	902	3.006667
llm	Claude-Opus-4.7	Material_002	Material_002_20260427_190855	20260427_190855	35.81	3824	12.746667
llm	Claude-Opus-4.7	Material_003	Material_003_20260427_191010	20260427_191010	21.15	4679	15.596667
llm	Claude-Opus-4.7	Math_000	Math_000_20260427_201256	20260427_201256	22.95	1031	3.436667
llm	Claude-Opus-4.7	Math_001	Math_001_20260427_202826	20260427_202826	24.4	710	2.366667
llm	Claude-Opus-4.7	Math_002	Math_002_20260427_203016	20260427_203016	9.4	3106	10.353333
llm	Claude-Opus-4.7	Neuroscience_000	Neuroscience_000_20260427_211138	20260427_211138	10.6	961	3.203333
llm	Claude-Opus-4.7	Neuroscience_002	Neuroscience_002_20260427_212314	20260427_212314	3.75	1546	5.153333
llm	Claude-Opus-4.7	Neuroscience_003	Neuroscience_003_20260428_111256	20260428_111256	14.7	1020	3.4
llm	Claude-Opus-4.7	Physics_000	Physics_000_20260428_113010	20260428_113010	14.2	665	2.216667
llm	Claude-Opus-4.7	Physics_001	Physics_001_20260428_114127	20260428_114127	39.95	1239	4.13
llm	Claude-Opus-4.7	Physics_002	Physics_002_20260428_120221	20260428_120221	38.6	516	1.72
llm	Claude-Opus-4.7	Physics_003	Physics_003_20260428_121142	20260428_121142	44.1	893	2.976667
llm	GLM-5.1	Astronomy_000	Astronomy_000_20260414_195806	20260414_195806	9	1877	1.345183
llm	GLM-5.1	Astronomy_001	Astronomy_001_20260414_202922	20260414_202922	37	1769	1.267783
llm	GLM-5.1	Astronomy_002	Astronomy_002_20260414_205851	20260414_205851	29.9	2457	1.76085
llm	GLM-5.1	Astronomy_003	Astronomy_003_20260414_213949	20260414_213949	43.1	444	0.3182
llm	GLM-5.1	Chemistry_000	Chemistry_000_20260416_104049	20260416_104049	18.95	5568	3.9904
llm	GLM-5.1	Chemistry_001	Chemistry_001_20260415_001714	20260415_001714	2.75	1983	1.42115
llm	GLM-5.1	Chemistry_002	Chemistry_002_20260415_005017	20260415_005017	1.4	779	0.558283
llm	GLM-5.1	Chemistry_003	Chemistry_003_20260415_010316	20260415_010316	22.5	3233	2.316983
llm	GLM-5.1	Earth_000	Earth_000_20260415_015710	20260415_015710	14.8	683	0.489483
llm	GLM-5.1	Earth_001	Earth_001_20260415_020834	20260415_020834	33.04	567	0.40635
llm	GLM-5.1	Earth_002	Earth_002_20260415_021801	20260415_021801	30.4	997	0.714517
llm	GLM-5.1	Earth_003	Earth_003_20260415_023438	20260415_023438	4	1728	1.2384
llm	GLM-5.1	Energy_000	Energy_000_20260415_030326	20260415_030326	16	2435	1.745083
llm	GLM-5.1	Energy_001	Energy_001_20260415_034401	20260415_034401	18.2	966	0.6923
llm	GLM-5.1	Energy_002	Energy_002_20260415_040007	20260415_040007	39.85	719	0.515283
llm	GLM-5.1	Energy_003	Energy_003_20260415_041206	20260415_041206	7.5	866	0.620633
llm	GLM-5.1	Information_000	Information_000_20260415_211636	20260415_211636	19.5	1428	1.0234
llm	GLM-5.1	Information_001	Information_001_20260415_214024	20260415_214024	0.6	620	0.444333
llm	GLM-5.1	Information_002	Information_002_20260415_215045	20260415_215045	36.2	613	0.439317
llm	GLM-5.1	Information_003	Information_003_20260415_220058	20260415_220058	8.65	1710	1.2255
llm	GLM-5.1	Life_000	Life_000_20260415_094513	20260415_094513	9.95	1788	1.2814
llm	GLM-5.1	Life_001	Life_001_20260415_101501	20260415_101501	8.75	779	0.558283
llm	GLM-5.1	Life_002	Life_002_20260415_102800	20260415_102800	6.3	1197	0.85785
llm	GLM-5.1	Life_003	Life_003_20260415_110858	20260415_110858	23.8	1480	1.060667
llm	GLM-5.1	Material_000	Material_000_20260415_113339	20260415_113339	21.7	6139	4.399617
llm	GLM-5.1	Material_001	Material_001_20260415_131558	20260415_131558	4.15	1513	1.084317
llm	GLM-5.1	Material_002	Material_002_20260415_134111	20260415_134111	28.4	2247	1.61035
llm	GLM-5.1	Material_003	Material_003_20260415_141838	20260415_141838	20.3	5450	3.905833
llm	GLM-5.1	Math_000	Math_000_20260415_094450	20260415_094450	23.95	2454	1.7587
llm	GLM-5.1	Math_001	Math_001_20260415_160410	20260415_160410	27	3433	2.460317
llm	GLM-5.1	Math_002	Math_002_20260416_105258	20260416_105258	10.9	2889	2.07045
llm	GLM-5.1	Math_003	Math_003_20260415_180131	20260415_180131	10	1515	1.08575
llm	GLM-5.1	Neuroscience_000	Neuroscience_000_20260415_182645	20260415_182645	10.4	980	0.702333
llm	GLM-5.1	Neuroscience_001	Neuroscience_001_20260415_184305	20260415_184305	2.55	1076	0.771133
llm	GLM-5.1	Neuroscience_002	Neuroscience_002_20260415_190101	20260415_190101	1	1386	0.9933
llm	GLM-5.1	Neuroscience_003	Neuroscience_003_20260415_192407	20260415_192407	9.45	2021	1.448383
llm	GLM-5.1	Physics_000	Physics_000_20260415_195749	20260415_195749	23.8	995	0.713083
llm	GLM-5.1	Physics_001	Physics_001_20260415_201423	20260415_201423	31.9	1346	0.964633
llm	GLM-5.1	Physics_002	Physics_002_20260415_203649	20260415_203649	32.9	1375	0.985417
llm	GLM-5.1	Physics_003	Physics_003_20260415_205947	20260415_205947	27.1	1009	0.723117
llm	GPT-5.4	Astronomy_000	Astronomy_000_20260414_113238	20260414_113238	24.9	1174	2.20125
llm	GPT-5.4	Astronomy_001	Astronomy_001_20260414_170852	20260414_170852	4	355	0.665625
llm	GPT-5.4	Astronomy_002	Astronomy_002_20260414_170852	20260414_170852	14.6	487	0.913125
llm	GPT-5.4	Astronomy_003	Astronomy_003_20260414_170852	20260414_170852	44.8	368	0.69
llm	GPT-5.4	Chemistry_000	Chemistry_000_20260414_195840	20260414_195840	17.05	2897	5.431875
llm	GPT-5.4	Chemistry_001	Chemistry_001_20260414_170852	20260414_170852	0.5	378	0.70875
llm	GPT-5.4	Chemistry_002	Chemistry_002_20260414_170852	20260414_170852	1	412	0.7725
llm	GPT-5.4	Chemistry_003	Chemistry_003_20260414_170852	20260414_170852	9	483	0.905625
llm	GPT-5.4	Earth_000	Earth_000_20260414_170852	20260414_170852	12.1	433	0.811875
llm	GPT-5.4	Earth_001	Earth_001_20260414_171447	20260414_171447	36.71	369	0.691875
llm	GPT-5.4	Earth_002	Earth_002_20260414_171501	20260414_171501	25	521	0.976875
llm	GPT-5.4	Earth_003	Earth_003_20260414_171511	20260414_171511	1.5	471	0.883125
llm	GPT-5.4	Energy_000	Energy_000_20260414_195840	20260414_195840	11.8	1041	1.951875
llm	GPT-5.4	Energy_001	Energy_001_20260414_201619	20260414_201619	8.5	639	1.198125
llm	GPT-5.4	Energy_002	Energy_002_20260414_171655	20260414_171655	28.75	701	1.314375
llm	GPT-5.4	Energy_003	Energy_003_20260414_171659	20260414_171659	19.5	408	0.765
llm	GPT-5.4	Information_000	Information_000_20260414_172057	20260414_172057	29	377	0.706875
llm	GPT-5.4	Information_001	Information_001_20260414_202717	20260414_202717	0	669	1.254375
llm	GPT-5.4	Information_002	Information_002_20260414_203902	20260414_203902	22.9	656	1.23
llm	GPT-5.4	Information_003	Information_003_20260414_204710	20260414_204710	11	1113	2.086875
llm	GPT-5.4	Life_000	Life_000_20260414_205006	20260414_205006	8.85	986	1.84875
llm	GPT-5.4	Life_001	Life_001_20260414_210600	20260414_210600	7.45	777	1.456875
llm	GPT-5.4	Life_002	Life_002_20260414_210650	20260414_210650	8.8	797	1.494375
llm	GPT-5.4	Life_003	Life_003_20260414_211912	20260414_211912	31.8	814	1.52625
llm	GPT-5.4	Material_000	Material_000_20260414_212015	20260414_212015	5	1085	2.034375
llm	GPT-5.4	Material_001	Material_001_20260414_213300	20260414_213300	3.5	761	1.426875
llm	GPT-5.4	Material_002	Material_002_20260414_213833	20260414_213833	3.3	565	1.059375
llm	GPT-5.4	Material_003	Material_003_20260414_214555	20260414_214555	18.8	1147	2.150625
llm	GPT-5.4	Math_000	Math_000_20260414_214810	20260414_214810	11	849	1.591875
llm	GPT-5.4	Math_001	Math_001_20260414_220232	20260414_220232	42	555	1.040625
llm	GPT-5.4	Math_002	Math_002_20260414_220537	20260414_220537	10.2	645	1.209375
llm	GPT-5.4	Math_003	Math_003_20260414_221200	20260414_221200	10	701	1.314375
llm	GPT-5.4	Neuroscience_000	Neuroscience_000_20260414_221650	20260414_221650	13	2278	4.27125
llm	GPT-5.4	Neuroscience_001	Neuroscience_001_20260414_222526	20260414_222526	2.2	1501	2.814375
llm	GPT-5.4	Neuroscience_002	Neuroscience_002_20260414_225053	20260414_225053	0	7570	14.19375
llm	GPT-5.4	Neuroscience_003	Neuroscience_003_20260414_225711	20260414_225711	4.35	7167	13.438125
llm	GPT-5.4	Physics_000	Physics_000_20260415_005716	20260415_005716	19.2	726	1.36125
llm	GPT-5.4	Physics_001	Physics_001_20260415_005728	20260415_005728	28.5	1068	2.0025
llm	GPT-5.4	Physics_002	Physics_002_20260415_010948	20260415_010948	18.4	628	1.1775
llm	GPT-5.4	Physics_003	Physics_003_20260415_011540	20260415_011540	42.1	751	1.408125
llm	GPT-5.5	Astronomy_000	Astronomy_000_20260429_160234	20260429_160234	26	476	1.785
llm	GPT-5.5	Astronomy_001	Astronomy_001_20260429_160234	20260429_160234	2	331	1.24125
llm	GPT-5.5	Astronomy_002	Astronomy_002_20260429_160819	20260429_160819	24.5	372	1.395
llm	GPT-5.5	Astronomy_003	Astronomy_003_20260429_161044	20260429_161044	43.4	276	1.035
llm	GPT-5.5	Chemistry_000	Chemistry_000_20260429_161444	20260429_161444	19.1	613	2.29875
llm	GPT-5.5	Chemistry_001	Chemistry_001_20260429_161544	20260429_161544	2	377	1.41375
llm	GPT-5.5	Chemistry_002	Chemistry_002_20260429_162220	20260429_162220	5	258	0.9675
llm	GPT-5.5	Chemistry_003	Chemistry_003_20260429_162510	20260429_162510	15.5	489	1.83375
llm	GPT-5.5	Earth_000	Earth_000_20260429_162650	20260429_162650	21.8	274	1.0275
llm	GPT-5.5	Earth_001	Earth_001_20260429_163146	20260429_163146	39.24	183	0.68625
llm	GPT-5.5	Earth_002	Earth_002_20260429_163331	20260429_163331	11.8	341	1.27875
llm	GPT-5.5	Earth_003	Earth_003_20260429_163506	20260429_163506	0.6	243	0.91125
llm	GPT-5.5	Energy_000	Energy_000_20260429_163926	20260429_163926	16	505	1.89375
llm	GPT-5.5	Energy_001	Energy_001_20260429_163931	20260429_163931	20.1	2058	7.7175
llm	GPT-5.5	Energy_002	Energy_002_20260429_164806	20260429_164806	37	266	0.9975
llm	GPT-5.5	Energy_003	Energy_003_20260429_165242	20260429_165242	17.5	213	0.79875
llm	GPT-5.5	Information_000	Information_000_20260429_165637	20260429_165637	22.7	235	0.88125
llm	GPT-5.5	Information_001	Information_001_20260429_170047	20260429_170047	6	293	1.09875
llm	GPT-5.5	Information_002	Information_002_20260429_170607	20260429_170607	33.1	279	1.04625
llm	GPT-5.5	Information_003	Information_003_20260429_171107	20260429_171107	9.55	2079	7.79625
llm	GPT-5.5	Life_000	Life_000_20260429_171403	20260429_171403	2.25	1349	5.05875
llm	GPT-5.5	Life_001	Life_001_20260429_173722	20260429_173722	7.2	286	1.0725
llm	GPT-5.5	Life_002	Life_002_20260429_174238	20260429_174238	8.5	439	1.64625
llm	GPT-5.5	Life_003	Life_003_20260429_174558	20260429_174558	29.4	246	0.9225
llm	GPT-5.5	Material_000	Material_000_20260429_175003	20260429_175003	5.6	1479	5.54625
llm	GPT-5.5	Material_001	Material_001_20260429_175018	20260429_175018	8	224	0.84
llm	GPT-5.5	Material_002	Material_002_20260429_175413	20260429_175413	26.09	291	1.09125
llm	GPT-5.5	Material_003	Material_003_20260429_175919	20260429_175919	18.95	750	2.8125
llm	GPT-5.5	Math_000	Math_000_20260429_181207	20260429_181207	8.25	243	0.91125
llm	GPT-5.5	Math_001	Math_001_20260429_181452	20260429_181452	23	510	1.9125
llm	GPT-5.5	Math_002	Math_002_20260429_181622	20260429_181622	11	501	1.87875
llm	GPT-5.5	Math_003	Math_003_20260429_182334	20260429_182334	10	310	1.1625
llm	GPT-5.5	Neuroscience_000	Neuroscience_000_20260429_182509	20260429_182509	11	238	0.8925
llm	GPT-5.5	Neuroscience_001	Neuroscience_001_20260429_182849	20260429_182849	3.75	517	1.93875
llm	GPT-5.5	Neuroscience_002	Neuroscience_002_20260429_182919	20260429_182919	1	215	0.80625
llm	GPT-5.5	Neuroscience_003	Neuroscience_003_20260429_183309	20260429_183309	9.6	701	2.62875
llm	GPT-5.5	Physics_000	Physics_000_20260429_183745	20260429_183745	18.3	202	0.7575
llm	GPT-5.5	Physics_001	Physics_001_20260429_184120	20260429_184120	29.75	266	0.9975
llm	GPT-5.5	Physics_002	Physics_002_20260429_184505	20260429_184505	26.4	239	0.89625
llm	GPT-5.5	Physics_003	Physics_003_20260429_184601	20260429_184601	49	264	0.99
llm	Gemini-3.1-Pro	Astronomy_000	Astronomy_000_20260415_162619	20260415_162619	7.5	2068	3.102
llm	Gemini-3.1-Pro	Astronomy_001	Astronomy_001_20260415_162323	20260415_162323	4	142	0.213
llm	Gemini-3.1-Pro	Astronomy_002	Astronomy_002_20260416_132754	20260416_132754	20	914	1.371
llm	Gemini-3.1-Pro	Astronomy_003	Astronomy_003_20260415_170228	20260415_170228	45.8	163	0.2445
llm	Gemini-3.1-Pro	Chemistry_000	Chemistry_000_20260416_180812	20260416_180812	19.6	2919	4.3785
llm	Gemini-3.1-Pro	Chemistry_001	Chemistry_001_20260415_190626	20260415_190626	4.25	535	0.8025
llm	Gemini-3.1-Pro	Chemistry_002	Chemistry_002_20260415_193549	20260415_193549	0	176	0.264
llm	Gemini-3.1-Pro	Earth_000	Earth_000_20260415_200139	20260415_200139	14.8	196	0.294
llm	Gemini-3.1-Pro	Earth_001	Earth_001_20260415_200511	20260415_200511	28.05	244	0.366
llm	Gemini-3.1-Pro	Earth_002	Earth_002_20260415_200932	20260415_200932	11	300	0.45
llm	Gemini-3.1-Pro	Earth_003	Earth_003_20260415_201446	20260415_201446	1.5	575	0.8625
llm	Gemini-3.1-Pro	Energy_000	Energy_000_20260416_135241	20260416_135241	3.5	529	0.7935
llm	Gemini-3.1-Pro	Energy_001	Energy_001_20260415_232419	20260415_232419	3	937	1.4055
llm	Gemini-3.1-Pro	Energy_002	Energy_002_20260415_234011	20260415_234011	21.25	416	0.624
llm	Gemini-3.1-Pro	Energy_003	Energy_003_20260415_234723	20260415_234723	20.3	144	0.216
llm	Gemini-3.1-Pro	Information_000	Information_000_20260415_234958	20260415_234958	10.5	606	0.909
llm	Gemini-3.1-Pro	Information_001	Information_001_20260416_135421	20260416_135421	1	1023	1.5345
llm	Gemini-3.1-Pro	Information_002	Information_002_20260416_010053	20260416_010053	8.8	428	0.642
llm	Gemini-3.1-Pro	Life_000	Life_000_20260416_104333	20260416_104333	3.55	277	0.4155
llm	Gemini-3.1-Pro	Life_001	Life_001_20260416_104333	20260416_104333	8.5	187	0.2805
llm	Gemini-3.1-Pro	Life_002	Life_002_20260416_141143	20260416_141143	7.5	4135	6.2025
llm	Gemini-3.1-Pro	Life_003	Life_003_20260416_104825	20260416_104825	18	106	0.159
llm	Gemini-3.1-Pro	Material_000	Material_000_20260416_141659	20260416_141659	20	7433	11.1495
llm	Gemini-3.1-Pro	Material_001	Material_001_20260416_111314	20260416_111314	5.25	272	0.408
llm	Gemini-3.1-Pro	Material_003	Material_003_20260416_114219	20260416_114219	8.7	2961	4.4415
llm	Gemini-3.1-Pro	Math_000	Math_000_20260416_114950	20260416_114950	21.1	1794	2.691
llm	Gemini-3.1-Pro	Math_001	Math_001_20260416_121957	20260416_121957	13.5	962	1.443
llm	Gemini-3.1-Pro	Math_003	Math_003_20260416_162104	20260416_162104	10.35	198	0.297
llm	Gemini-3.1-Pro	Neuroscience_000	Neuroscience_000_20260416_123952	20260416_123952	2	97	0.1455
llm	Gemini-3.1-Pro	Neuroscience_002	Neuroscience_002_20260416_130633	20260416_130633	0	196	0.294
llm	Gemini-3.1-Pro	Neuroscience_003	Neuroscience_003_20260416_131003	20260416_131003	2.7	343	0.5145
llm	Gemini-3.1-Pro	Physics_000	Physics_000_20260416_162550	20260416_162550	22	1977	2.9655
llm	Gemini-3.1-Pro	Physics_001	Physics_001_20260416_131118	20260416_131118	22.55	96	0.144
llm	Gemini-3.1-Pro	Physics_002	Physics_002_20260416_165907	20260416_165907	27.55	3650	5.475
llm	Gemini-3.1-Pro	Physics_003	Physics_003_20260416_131439	20260416_131439	46.8	333	0.4995
llm	Grok-4.1	Astronomy_000	Astronomy_000_20260414_175140	20260414_175140	20	434	0.039783
llm	Grok-4.1	Astronomy_001	Astronomy_001_20260414_175938	20260414_175938	29.4	294	0.02695
llm	Grok-4.1	Astronomy_002	Astronomy_002_20260414_175938	20260414_175938	20.4	538	0.049317
llm	Grok-4.1	Astronomy_003	Astronomy_003_20260414_180447	20260414_180447	44.7	167	0.015308
llm	Grok-4.1	Chemistry_000	Chemistry_000_20260414_180759	20260414_180759	3.8	326	0.029883
llm	Grok-4.1	Chemistry_001	Chemistry_001_20260414_180852	20260414_180852	1.5	252	0.0231
llm	Grok-4.1	Chemistry_002	Chemistry_002_20260414_181322	20260414_181322	0.4	214	0.019617
llm	Grok-4.1	Chemistry_003	Chemistry_003_20260414_181341	20260414_181341	6	609	0.055825
llm	Grok-4.1	Earth_000	Earth_000_20260414_205103	20260414_205103	11.9	158	0.014483
llm	Grok-4.1	Earth_001	Earth_001_20260414_205105	20260414_205105	30.78	236	0.021633
llm	Grok-4.1	Earth_002	Earth_002_20260414_205407	20260414_205407	13.6	415	0.038042
llm	Grok-4.1	Earth_003	Earth_003_20260415_112001	20260415_112001	3.5	210	0.01925
llm	Grok-4.1	Energy_000	Energy_000_20260414_205947	20260414_205947	2.3	419	0.038408
llm	Grok-4.1	Energy_001	Energy_001_20260414_210132	20260414_210132	8	407	0.037308
llm	Grok-4.1	Energy_002	Energy_002_20260414_210702	20260414_210702	28.2	361	0.033092
llm	Grok-4.1	Energy_003	Energy_003_20260414_210838	20260414_210838	6	582	0.05335
llm	Grok-4.1	Information_000	Information_000_20260414_211319	20260414_211319	25.5	341	0.031258
llm	Grok-4.1	Information_001	Information_001_20260414_211837	20260414_211837	5	361	0.033092
llm	Grok-4.1	Information_002	Information_002_20260414_211914	20260414_211914	10.8	225	0.020625
llm	Grok-4.1	Information_003	Information_003_20260414_212308	20260414_212308	6.2	360	0.033
llm	Grok-4.1	Life_000	Life_000_20260414_212517	20260414_212517	0.5	275	0.025208
llm	Grok-4.1	Life_001	Life_001_20260414_212921	20260414_212921	13.7	248	0.022733
llm	Grok-4.1	Life_002	Life_002_20260414_213014	20260414_213014	2	396	0.0363
llm	Grok-4.1	Life_003	Life_003_20260414_213353	20260414_213353	36.5	257	0.023558
llm	Grok-4.1	Material_000	Material_000_20260414_213659	20260414_213659	16.4	625	0.057292
llm	Grok-4.1	Material_001	Material_001_20260415_112001	20260415_112001	11.55	360	0.033
llm	Grok-4.1	Material_002	Material_002_20260414_213934	20260414_213934	0.66	374	0.034283
llm	Grok-4.1	Material_003	Material_003_20260414_214604	20260414_214604	9.2	376	0.034467
llm	Grok-4.1	Math_000	Math_000_20260415_112001	20260415_112001	7.7	360	0.033
llm	Grok-4.1	Math_001	Math_001_20260414_214828	20260414_214828	26.4	270	0.02475
llm	Grok-4.1	Math_002	Math_002_20260414_215242	20260414_215242	2.6	450	0.04125
llm	Grok-4.1	Neuroscience_000	Neuroscience_000_20260414_215537	20260414_215537	8.4	871	0.079842
llm	Grok-4.1	Neuroscience_001	Neuroscience_001_20260414_220041	20260414_220041	4	324	0.0297
llm	Grok-4.1	Neuroscience_002	Neuroscience_002_20260415_112044	20260415_112044	0	308	0.028233
llm	Grok-4.1	Neuroscience_003	Neuroscience_003_20260414_221036	20260414_221036	6.75	815	0.074708
llm	Grok-4.1	Physics_000	Physics_000_20260414_222311	20260414_222311	15.4	202	0.018517
llm	Grok-4.1	Physics_001	Physics_001_20260414_222500	20260414_222500	34.7	297	0.027225
llm	Grok-4.1	Physics_002	Physics_002_20260414_222658	20260414_222658	11.25	1118	0.102483
llm	Grok-4.1	Physics_003	Physics_003_20260414_223016	20260414_223016	40.9	370	0.033917
llm	Kimi-K2.5	Astronomy_000	Astronomy_000_20260415_115142	20260415_115142	14.4	1087	0.4348
llm	Kimi-K2.5	Astronomy_001	Astronomy_001_20260415_115142	20260415_115142	21.2	649	0.2596
llm	Kimi-K2.5	Astronomy_002	Astronomy_002_20260415_115310	20260415_115310	11	1087	0.4348
llm	Kimi-K2.5	Astronomy_003	Astronomy_003_20260415_120217	20260415_120217	46.8	1087	0.4348
llm	Kimi-K2.5	Chemistry_000	Chemistry_000_20260415_120315	20260415_120315	18.9	2612	1.0448
llm	Kimi-K2.5	Chemistry_001	Chemistry_001_20260415_120942	20260415_120942	3.55	1772	0.7088
llm	Kimi-K2.5	Chemistry_002	Chemistry_002_20260415_123938	20260415_123938	1.2	593	0.2372
llm	Kimi-K2.5	Chemistry_003	Chemistry_003_20260415_124720	20260415_124720	6.9	513	0.2052
llm	Kimi-K2.5	Earth_000	Earth_000_20260415_125003	20260415_125003	15.8	1087	0.4348
llm	Kimi-K2.5	Earth_001	Earth_001_20260415_125648	20260415_125648	21.06	580	0.232
llm	Kimi-K2.5	Earth_002	Earth_002_20260415_130601	20260415_130601	25.2	835	0.334
llm	Kimi-K2.5	Earth_003	Earth_003_20260415_130710	20260415_130710	3.6	855	0.342
llm	Kimi-K2.5	Energy_000	Energy_000_20260415_132037	20260415_132037	5	1069	0.4276
llm	Kimi-K2.5	Energy_001	Energy_001_20260415_132153	20260415_132153	3.4	1087	0.4348
llm	Kimi-K2.5	Energy_002	Energy_002_20260415_132706	20260415_132706	25.3	1087	0.4348
llm	Kimi-K2.5	Energy_003	Energy_003_20260415_133243	20260415_133243	19.5	1087	0.4348
llm	Kimi-K2.5	Information_000	Information_000_20260415_140033	20260415_140033	16.4	1087	0.4348
llm	Kimi-K2.5	Information_001	Information_001_20260415_140033	20260415_140033	7.6	1095	0.438
llm	Kimi-K2.5	Information_002	Information_002_20260415_140621	20260415_140621	10.3	1087	0.4348
llm	Kimi-K2.5	Information_003	Information_003_20260415_141853	20260415_141853	3.25	1087	0.4348
llm	Kimi-K2.5	Life_000	Life_000_20260415_141919	20260415_141919	7.45	1087	0.4348
llm	Kimi-K2.5	Life_001	Life_001_20260415_143226	20260415_143226	7.75	1087	0.4348
llm	Kimi-K2.5	Life_002	Life_002_20260415_143514	20260415_143514	5	1087	0.4348
llm	Kimi-K2.5	Life_003	Life_003_20260415_144005	20260415_144005	25.4	1087	0.4348
llm	Kimi-K2.5	Material_000	Material_000_20260415_144516	20260415_144516	4	3600	1.44
llm	Kimi-K2.5	Material_001	Material_001_20260415_150331	20260415_150331	6.3	1087	0.4348
llm	Kimi-K2.5	Material_002	Material_002_20260415_150736	20260415_150736	31.15	1087	0.4348
llm	Kimi-K2.5	Material_003	Material_003_20260415_153600	20260415_153600	10.95	1087	0.4348
llm	Kimi-K2.5	Math_000	Math_000_20260415_154537	20260415_154537	18.3	1087	0.4348
llm	Kimi-K2.5	Math_001	Math_001_20260415_155046	20260415_155046	15.2	3600	1.44
llm	Kimi-K2.5	Math_002	Math_002_20260415_160729	20260415_160729	14.7	1087	0.4348
llm	Kimi-K2.5	Neuroscience_000	Neuroscience_000_20260415_165658	20260415_165658	7.4	1087	0.4348
llm	Kimi-K2.5	Neuroscience_001	Neuroscience_001_20260415_170436	20260415_170436	0.75	1206	0.4824
llm	Kimi-K2.5	Neuroscience_002	Neuroscience_002_20260415_170839	20260415_170839	0	2612	1.0448
llm	Kimi-K2.5	Neuroscience_003	Neuroscience_003_20260415_172530	20260415_172530	3.7	1087	0.4348
llm	Kimi-K2.5	Physics_000	Physics_000_20260415_174439	20260415_174439	13.2	763	0.3052
llm	Kimi-K2.5	Physics_001	Physics_001_20260415_175239	20260415_175239	32.05	1544	0.6176
llm	Kimi-K2.5	Physics_002	Physics_002_20260415_175755	20260415_175755	20.1	2306	0.9224
llm	Kimi-K2.5	Physics_003	Physics_003_20260415_181856	20260415_181856	40.5	887	0.3548
llm	MiMo-V2-Pro	Astronomy_000	Astronomy_000_20260414_152814	20260414_152814	11.2	7017	3.5085
llm	MiMo-V2-Pro	Astronomy_001	Astronomy_001_20260414_114811	20260414_114811	10	406	0.203
llm	MiMo-V2-Pro	Astronomy_002	Astronomy_002_20260414_154725	20260414_154725	19.1	4094	2.047
llm	MiMo-V2-Pro	Astronomy_003	Astronomy_003_20260414_120359	20260414_120359	46.7	264	0.132
llm	MiMo-V2-Pro	Chemistry_000	Chemistry_000_20260414_120823	20260414_120823	14	4588	2.294
llm	MiMo-V2-Pro	Chemistry_001	Chemistry_001_20260414_132451	20260414_132451	0.75	384	0.192
llm	MiMo-V2-Pro	Chemistry_002	Chemistry_002_20260414_133115	20260414_133115	1	505	0.2525
llm	MiMo-V2-Pro	Chemistry_003	Chemistry_003_20260414_165658	20260414_165658	9.5	3989	1.9945
llm	MiMo-V2-Pro	Earth_000	Earth_000_20260414_150832	20260414_150832	14.7	772	0.386
llm	MiMo-V2-Pro	Earth_001	Earth_001_20260414_152124	20260414_152124	35.57	516	0.258
llm	MiMo-V2-Pro	Earth_002	Earth_002_20260414_180327	20260414_180327	28.1	690	0.345
llm	MiMo-V2-Pro	Earth_003	Earth_003_20260414_181457	20260414_181457	1	673	0.3365
llm	MiMo-V2-Pro	Energy_000	Energy_000_20260414_182610	20260414_182610	12.5	1499	0.7495
llm	MiMo-V2-Pro	Energy_001	Energy_001_20260414_185109	20260414_185109	9.1	2118	1.059
llm	MiMo-V2-Pro	Energy_002	Energy_002_20260414_192627	20260414_192627	21.9	1779	0.8895
llm	MiMo-V2-Pro	Energy_003	Energy_003_20260414_195607	20260414_195607	7.5	587	0.2935
llm	MiMo-V2-Pro	Information_002	Information_002_20260414_213609	20260414_213609	13.2	321	0.1605
llm	MiMo-V2-Pro	Information_003	Information_003_20260414_214130	20260414_214130	5.5	1529	0.7645
llm	MiMo-V2-Pro	Life_000	Life_000_20260414_220659	20260414_220659	4.9	646	0.323
llm	MiMo-V2-Pro	Life_001	Life_001_20260414_221745	20260414_221745	7.05	338	0.169
llm	MiMo-V2-Pro	Life_002	Life_002_20260414_222323	20260414_222323	6.6	472	0.236
llm	MiMo-V2-Pro	Life_003	Life_003_20260414_223115	20260414_223115	32.6	396	0.198
llm	MiMo-V2-Pro	Material_000	Material_000_20260414_223751	20260414_223751	13.2	1286	0.643
llm	MiMo-V2-Pro	Material_001	Material_001_20260414_225917	20260414_225917	18	523	0.2615
llm	MiMo-V2-Pro	Material_002	Material_002_20260414_230800	20260414_230800	37.31	674	0.337
llm	MiMo-V2-Pro	Material_003	Material_003_20260414_231914	20260414_231914	17	916	0.458
llm	MiMo-V2-Pro	Math_000	Math_000_20260414_091314	20260414_091314	7.2	789	0.3945
llm	MiMo-V2-Pro	Math_001	Math_001_20260414_233431	20260414_233431	33.6	333	0.1665
llm	MiMo-V2-Pro	Math_002	Math_002_20260414_234004	20260414_234004	3.5	2411	1.2055
llm	MiMo-V2-Pro	Math_003	Math_003_20260415_002019	20260415_002019	10	621	0.3105
llm	MiMo-V2-Pro	Neuroscience_000	Neuroscience_000_20260415_003040	20260415_003040	9.2	408	0.204
llm	MiMo-V2-Pro	Neuroscience_001	Neuroscience_001_20260415_003728	20260415_003728	2.7	491	0.2455
llm	MiMo-V2-Pro	Neuroscience_002	Neuroscience_002_20260415_004540	20260415_004540	0	1514	0.757
llm	MiMo-V2-Pro	Neuroscience_003	Neuroscience_003_20260415_011054	20260415_011054	13.05	1610	0.805
llm	MiMo-V2-Pro	Physics_000	Physics_000_20260415_013744	20260415_013744	17.5	461	0.2305
llm	MiMo-V2-Pro	Physics_001	Physics_001_20260415_100406	20260415_100406	22.55	709	0.3545
llm	MiMo-V2-Pro	Physics_002	Physics_002_20260415_145205	20260415_145205	22	423	0.2115
llm	MiMo-V2-Pro	Physics_003	Physics_003_20260415_022350	20260415_022350	43.5	337	0.1685
llm	Qwen3.5-397B-A17B	Astronomy_000	Astronomy_000_20260416_152811	20260416_152811	11.1	946	0.4257
llm	Qwen3.5-397B-A17B	Astronomy_001	Astronomy_001_20260416_152811	20260416_152811	8	463	0.20835
llm	Qwen3.5-397B-A17B	Astronomy_002	Astronomy_002_20260416_153612	20260416_153612	3.1	1505	0.67725
llm	Qwen3.5-397B-A17B	Astronomy_003	Astronomy_003_20260416_154412	20260416_154412	46.4	764	0.3438
llm	Qwen3.5-397B-A17B	Chemistry_000	Chemistry_000_20260416_155726	20260416_155726	20.4	2870	1.2915
llm	Qwen3.5-397B-A17B	Chemistry_001	Chemistry_001_20260416_160135	20260416_160135	0.5	1467	0.66015
llm	Qwen3.5-397B-A17B	Chemistry_002	Chemistry_002_20260416_162621	20260416_162621	3.6	419	0.18855
llm	Qwen3.5-397B-A17B	Chemistry_003	Chemistry_003_20260416_163347	20260416_163347	6.9	1435	0.64575
llm	Qwen3.5-397B-A17B	Earth_000	Earth_000_20260416_164538	20260416_164538	15.6	970	0.4365
llm	Qwen3.5-397B-A17B	Earth_001	Earth_001_20260416_165809	20260416_165809	35.58	781	0.35145
llm	Qwen3.5-397B-A17B	Earth_002	Earth_002_20260416_170232	20260416_170232	18.6	829	0.37305
llm	Qwen3.5-397B-A17B	Earth_003	Earth_003_20260416_171139	20260416_171139	3.5	1117	0.50265
llm	Qwen3.5-397B-A17B	Energy_000	Energy_000_20260416_171718	20260416_171718	16.9	1841	0.82845
llm	Qwen3.5-397B-A17B	Energy_001	Energy_001_20260416_173052	20260416_173052	10.6	1066	0.4797
llm	Qwen3.5-397B-A17B	Energy_002	Energy_002_20260416_174825	20260416_174825	31.55	690	0.3105
llm	Qwen3.5-397B-A17B	Energy_003	Energy_003_20260416_174903	20260416_174903	15.5	1066	0.4797
llm	Qwen3.5-397B-A17B	Information_000	Information_000_20260416_174938	20260416_174938	9.5	478	0.2151
llm	Qwen3.5-397B-A17B	Information_001	Information_001_20260416_175758	20260416_175758	6.4	249	0.11205
llm	Qwen3.5-397B-A17B	Information_002	Information_002_20260416_180020	20260416_180020	7.2	426	0.1917
llm	Qwen3.5-397B-A17B	Information_003	Information_003_20260416_180247	20260416_180247	0.75	2679	1.20555
llm	Qwen3.5-397B-A17B	Life_000	Life_000_20260416_180742	20260416_180742	4.8	521	0.23445
llm	Qwen3.5-397B-A17B	Life_001	Life_001_20260416_181657	20260416_181657	10.75	553	0.24885
llm	Qwen3.5-397B-A17B	Life_002	Life_002_20260416_182642	20260416_182642	6.5	879	0.39555
llm	Qwen3.5-397B-A17B	Life_003	Life_003_20260416_184145	20260416_184145	23.8	1304	0.5868
llm	Qwen3.5-397B-A17B	Material_000	Material_000_20260416_184755	20260416_184755	14	3600	1.62
llm	Qwen3.5-397B-A17B	Material_001	Material_001_20260416_190409	20260416_190409	17.1	1024	0.4608
llm	Qwen3.5-397B-A17B	Material_002	Material_002_20260416_192151	20260416_192151	33.5	474	0.2133
llm	Qwen3.5-397B-A17B	Material_003	Material_003_20260416_193039	20260416_193039	8.9	3273	1.47285
llm	Qwen3.5-397B-A17B	Math_000	Math_000_20260416_194756	20260416_194756	23.1	1030	0.4635
llm	Qwen3.5-397B-A17B	Math_001	Math_001_20260416_200558	20260416_200558	30.4	3600	1.62
llm	Qwen3.5-397B-A17B	Math_002	Math_002_20260416_202559	20260416_202559	3.5	1762	0.7929
llm	Qwen3.5-397B-A17B	Math_003	Math_003_20260416_205639	20260416_205639	0	880	0.396
llm	Qwen3.5-397B-A17B	Neuroscience_000	Neuroscience_000_20260416_210559	20260416_210559	11.4	758	0.3411
llm	Qwen3.5-397B-A17B	Neuroscience_001	Neuroscience_001_20260416_211156	20260416_211156	1.25	1102	0.4959
llm	Qwen3.5-397B-A17B	Neuroscience_002	Neuroscience_002_20260416_211933	20260416_211933	0	1949	0.87705
llm	Qwen3.5-397B-A17B	Neuroscience_003	Neuroscience_003_20260416_213123	20260416_213123	4.05	2255	1.01475
llm	Qwen3.5-397B-A17B	Physics_000	Physics_000_20260416_215341	20260416_215341	20.9	1093	0.49185
llm	Qwen3.5-397B-A17B	Physics_001	Physics_001_20260416_221052	20260416_221052	25.8	1166	0.5247
llm	Qwen3.5-397B-A17B	Physics_002	Physics_002_20260416_221313	20260416_221313	19.55	991	0.44595
llm	Qwen3.5-397B-A17B	Physics_003	Physics_003_20260416_223115	20260416_223115	38.3	985	0.44325
llm	Qwen3.6-Plus	Astronomy_000	Astronomy_000_20260414_215221	20260414_215221	21	1639	0.614625
llm	Qwen3.6-Plus	Astronomy_001	Astronomy_001_20260414_221941	20260414_221941	35.2	1788	0.6705
llm	Qwen3.6-Plus	Astronomy_002	Astronomy_002_20260414_224929	20260414_224929	20	2483	0.931125
llm	Qwen3.6-Plus	Astronomy_003	Astronomy_003_20260414_233052	20260414_233052	46.9	395	0.148125
llm	Qwen3.6-Plus	Chemistry_000	Chemistry_000_20260414_233727	20260414_233727	17.9	8019	3.007125
llm	Qwen3.6-Plus	Chemistry_001	Chemistry_001_20260415_015105	20260415_015105	3.95	1406	0.52725
llm	Qwen3.6-Plus	Chemistry_002	Chemistry_002_20260415_021431	20260415_021431	0	387	0.145125
llm	Qwen3.6-Plus	Chemistry_003	Chemistry_003_20260415_022059	20260415_022059	9	1552	0.582
llm	Qwen3.6-Plus	Earth_000	Earth_000_20260415_024651	20260415_024651	14.2	370	0.13875
llm	Qwen3.6-Plus	Earth_001	Earth_001_20260415_025301	20260415_025301	26.63	459	0.172125
llm	Qwen3.6-Plus	Earth_002	Earth_002_20260415_030040	20260415_030040	24.4	827	0.310125
llm	Qwen3.6-Plus	Earth_003	Earth_003_20260415_031428	20260415_031428	1.2	1063	0.398625
llm	Qwen3.6-Plus	Energy_000	Energy_000_20260415_130453	20260415_130453	22	1615	0.605625
llm	Qwen3.6-Plus	Energy_001	Energy_001_20260415_034329	20260415_034329	24.7	1136	0.426
llm	Qwen3.6-Plus	Energy_002	Energy_002_20260415_040225	20260415_040225	30.55	468	0.1755
llm	Qwen3.6-Plus	Energy_003	Energy_003_20260415_133148	20260415_133148	7.5	1004	0.3765
llm	Qwen3.6-Plus	Information_000	Information_000_20260415_134832	20260415_134832	47.1	3370	1.26375
llm	Qwen3.6-Plus	Information_001	Information_001_20260415_144442	20260415_144442	5.6	721	0.270375
llm	Qwen3.6-Plus	Information_002	Information_002_20260415_145643	20260415_145643	12	460	0.1725
llm	Qwen3.6-Plus	Information_003	Information_003_20260415_171427	20260415_171427	5.95	1325	0.496875
llm	Qwen3.6-Plus	Life_000	Life_000_20260415_094527	20260415_094527	7	2376	0.891
llm	Qwen3.6-Plus	Life_001	Life_001_20260415_102503	20260415_102503	5.7	425	0.159375
llm	Qwen3.6-Plus	Life_002	Life_002_20260415_103208	20260415_103208	7.3	637	0.238875
llm	Qwen3.6-Plus	Life_003	Life_003_20260415_104245	20260415_104245	28.4	368	0.138
llm	Qwen3.6-Plus	Material_000	Material_000_20260415_104854	20260415_104854	20.8	2619	0.982125
llm	Qwen3.6-Plus	Material_001	Material_001_20260415_113232	20260415_113232	15.95	864	0.324
llm	Qwen3.6-Plus	Material_002	Material_002_20260415_114656	20260415_114656	27.05	805	0.301875
llm	Qwen3.6-Plus	Material_003	Material_003_20260415_120022	20260415_120022	14.45	2323	0.871125
llm	Qwen3.6-Plus	Math_000	Math_000_20260415_191952	20260415_191952	23.5	1825	0.684375
llm	Qwen3.6-Plus	Math_001	Math_001_20260415_131344	20260415_131344	33.1	928	0.348
llm	Qwen3.6-Plus	Math_002	Math_002_20260415_132912	20260415_132912	9.6	3192	1.197
llm	Qwen3.6-Plus	Math_003	Math_003_20260415_142226	20260415_142226	10	1467	0.550125
llm	Qwen3.6-Plus	Neuroscience_000	Neuroscience_000_20260415_101555	20260415_101555	8.6	421	0.157875
llm	Qwen3.6-Plus	Neuroscience_001	Neuroscience_001_20260415_102256	20260415_102256	2	942	0.35325
llm	Qwen3.6-Plus	Neuroscience_002	Neuroscience_002_20260415_103839	20260415_103839	0.75	1868	0.7005
llm	Qwen3.6-Plus	Neuroscience_003	Neuroscience_003_20260415_110948	20260415_110948	7.2	1180	0.4425
llm	Qwen3.6-Plus	Physics_000	Physics_000_20260415_164039	20260415_164039	24.8	679	0.254625
llm	Qwen3.6-Plus	Physics_001	Physics_001_20260415_113755	20260415_113755	27.55	761	0.285375
llm	Qwen3.6-Plus	Physics_002	Physics_002_20260415_115036	20260415_115036	28.5	566	0.21225
llm	Qwen3.6-Plus	Physics_003	Physics_003_20260415_122845	20260415_122845	41.8	546	0.20475


==> tables/appendix_task_metadata.tsv <==
task_id	data	objective
Astronomy_000	IRAS_09149-6206_samples.dat (feature data): Contains the posterior distribution samples for the mass and dimensionless spin parameter of the supermassive black hole IRAS 09149-6206, providing the fundamental observational input for the constraint analysis in the supermassive black hole regime.; M33_X-7_samples.dat (feature data): Contains the posterior distribution samples for the mass and dimensionless spin parameter of the stellar-mass black hole in the X-ray binary M33 X-7, serving as the primary dataset for demonstrating and applying the Bayesian constraint framework.	To constrain the properties of ultralight bosons (ULBs) by developing and applying a novel Bayesian statistical framework. This framework translates the physics of black hole superradiance into a probabilistic model that ingests the full posterior distributions (not just point estimates) of black hole mass and spin measurements. The goal is to derive statistically rigorous upper limits on ULB masses and self-interaction coupling strengths, thereby using astrophysical data to probe fundamental particle physics.
Astronomy_001	DESI_EDE_Repro_Data.txt (structure data): This dataset contains the best-fit parameters with 1sigma errors for LambdaCDM, EDE, and w0wa models from Tables II/III of the paper, along with manually extracted DESI BAO and Union3 SNe data points from Figure 6, used to reproduce the paper's key parameter constraints and distance comparison results.	The scientific goal of this paper is to investigate whether an early dark energy (EDE) model can alleviate the acoustic tension between measurements from the cosmic microwave background (CMB) and baryon acoustic oscillations (BAO). Inputs: BAO data from DESI DR2, CMB data from Planck and ACT (including temperature and polarization power spectra and lensing), and Union3 supernova data (in some analyses). Outputs: Constraints on cosmological parameters (m, H0, sigma8, etc.) from model fitting, comparison of goodness-of-fit (2) for LambdaCDM, EDE, and w0wa models, and posterior distributions of EDE parameters (f_EDE, log10a_c). The results show that EDE can partially relieve the tension but leads to different parameter shifts compared to late-time dark energy models.
Astronomy_002	H0DN_MinimalDataset.txt (feature data): A minimal dataset to reproduce the Hubble constant measurement using the generalized least squares framework of the Distance Network, including geometric anchors, primary distance indicator measurements, secondary calibrations, and Hubble flow observations.	"The scientific goal of this paper is to achieve a ~1% precision measurement of the Hubble constant \(H_0\) by constructing a ""Local Distance Network"" that combines multiple distance indicators through a covarianceweighted approach, providing a robust consensus result to address the Hubble tension. Inputs include geometric anchors (Milky Way parallaxes, LMC/SMC detached eclipsing binaries, NGC4258 masers), primary distance indicators (Cepheids, TRGB, Miras, JAGB), secondary indicators (SNe Ia, SBF, SNe II, FP, TF), and Hubbleflow measurements. Outputs are a consensus value of \(H_0\) (baseline \(H_0 = 73.50 \pm 0.81 \ \mathrm{km\,s^{-1}\,Mpc^{-1}}\)), results from various analysis variants, and comparisons with earlyuniverse (CMB) constraints, along with publicly released software and data products."
Astronomy_003	fig6_data.csv (feature data): This dataset contains synthetic waveform differences representing the mismatch between the two highest numerical resolutions used in the SXS binary black hole simulations, after minimal time and phase alignment. The file has a single column with 1500 entries, each corresponding to one simulation in the catalog. The values are drawn from a lognormal distribution with a median of approximately 4x10-4, matching the typical resolution error reported in the SXS collaboration's third catalog paper. The distribution spans roughly 10-6 to 0.5, with a long tail toward larger differences. In the paper, such data are used to assess the overall numerical uncertainty of the waveform catalog and to demonstrate that the majority of simulations achieve high accuracy.; fig7_data.csv (feature data): This file provides synthetic waveform differences decomposed by spherical harmonic mode l, covering l=2 through l=8. It consists of 1500 rows (simulations) and 7 columns, where each column corresponds to a specific l value and contains the minimalalignment waveform difference for that mode alone. The data are generated such that the median difference increases with l (from about 3x10-4 at l=2 to a few times 10-3 at l=8), and the scatter also grows slightly for higher l. In the original SXS study, such modal error distributions are critical for understanding how waveform accuracy varies across different multipoles and for guiding the truncation of mode contributions in gravitationalwave models.; fig8_data.csv (feature data): This dataset contrasts waveform differences arising from two extrapolationorder comparisons: N=2 vs N=3 and N=2 vs N=4. It contains 1200 rows and two columns; the first column stores the differences between extrapolation orders 2 and 3, the second column stores differences between orders 2 and 4. The synthetic values are drawn from lognormal distributions with medians of 2x10-5 (for N2 vs N3) and 5x10-5 (for N2 vs N4), reflecting the trend that higherorder extrapolation pairs yield larger discrepancies. In the SXS catalog paper, such comparisons are used to evaluate the convergence of the extrapolation procedure that extracts waveforms from finiteradius simulation data to infinite null infinity, an essential step for producing reliable templates for gravitationalwave astronomy.	Input: Initial parameters of binary black hole systems, including mass ratio, spin vectors, orbital eccentricity, etc. Output: Gravitational waveforms (strain and Weyl scalar) produced by numerical relativity simulations, black hole horizon properties (mass, spin, trajectories), and detailed metadata. Scientific goal: To construct a high-accuracy, high-coverage catalog of binary black hole simulations for gravitational-wave data analysis, waveform model calibration, and fundamental physics research.
Chemistry_000	bace.csv (structure data): The BACE dataset contains small-molecule compounds represented by SMILES strings along with binary labels indicating whether each molecule inhibits human beta-secretase 1 (BACE-1). The dataset is used for molecular property prediction tasks in drug discovery, where molecular structures are converted into graph representations (atoms as nodes and bonds as edges) for classification modeling.; bbbp.csv (structure data): The BBBP (Blood-Brain Barrier Penetration) dataset contains small-molecule compounds represented by SMILES strings and binary labels indicating whether a compound can penetrate the blood-brain barrier. The dataset is used for molecular property classification tasks in pharmacology and drug design.; clintox.csv (structure data): The ClinTox dataset consists of small-molecule compounds represented by SMILES strings and labeled according to their clinical trial toxicity outcomes and FDA approval status. It is a multi-task binary classification dataset designed to evaluate a model's ability to predict both drug toxicity and regulatory approval likelihood. Molecules are converted into graph representations for molecular property prediction tasks.; hiv.csv (structure data): The HIV dataset contains small-molecule compounds represented by SMILES strings and labeled according to their ability to inhibit HIV replication. It is a binary classification dataset commonly used in molecular property prediction benchmarks. Each molecule is transformed into a graph structure for deep learning-based prediction of antiviral activity.; muv.csv (structure data): The MUV (Maximum Unbiased Validation) dataset is a large-scale molecular benchmark dataset consisting of small-molecule compounds represented by SMILES strings and labeled across multiple virtual screening tasks. It is designed to provide challenging and unbiased evaluation settings for molecular property prediction models. The dataset includes multiple binary classification tasks and exhibits high class imbalance, making it particularly difficult for predictive modeling.	The task of this study is to design and evaluate a novel graph neural network architecture, termed Kolmogorov-Arnold Graph Neural Networks (KA-GNNs), for molecular property prediction by representing molecules as graphs with atom-level and bond-level features (including both covalent and non-covalent interactions) as input, and producing predictions of molecular properties such as toxicity, bioactivity, and physiological effects as output; the overarching scientific objective is to enhance predictive accuracy, computational efficiency, and interpretability by replacing conventional MLP-based transformations in graph neural networks with Fourier-based Kolmogorov-Arnold network modules that provide stronger expressive power and theoretical approximation guarantees.
Chemistry_001	2l3r_protein.pdb (protein structure): This file contains the experimental structure of the FKBP12 protein (PDB ID: 2L3R) determined by NMR. It includes only the CA atoms of all 107 residues in PDB format. This file serves as the ground truth protein structure for evaluating AlphaFold 3 predictions. The CA coordinates are directly comparable to the model's protein backbone output and are used in RMSD calculations and structural overlay visualizations.; 2l3r_ligand.sdf (ligand structure): This file provides the experimental 3D conformation of the FK506 ligand, stored in the standard Structure-Data File (SDF) format. It contains the full atomic coordinates, bond connectivity, and chemical properties of the molecule. This is the primary reference for evaluating ligand pose prediction accuracy; the ligand RMSD is computed by aligning the predicted ligand coordinates to this reference using symmetry-aware Hungarian matching.	Develop a unified deep learning framework that takes protein sequences, nucleic acid sequences, and small molecule structures as input, and outputs accurate 3D structures of biomolecular complexes using a diffusion-based architecture to predict interactions across diverse biological molecules.
Chemistry_002	1brs_AD.pdb (structure data): Processed structure of barnase-barstar complex (chains A and D) without water, used as input for HADDOCK3 analysis.; skempi_v2.csv (feature data): SKEMPI 2.0 database containing experimental binding affinity changes upon mutation, used for validation.	The input to HADDOCK3 consists of atomic coordinates of biomolecules (proteins, glycans, etc.) in PDB format, along with optional experimental restraints (e.g., ambiguous interaction restraints) and user-defined workflows. The output is an ensemble of modeled three-dimensional structures of biomolecular complexes, ranked and clustered according to various scoring functions. The scientific goal is to provide a versatile, modular platform for integrative modeling that leverages experimental data to predict accurate structures of biomolecular complexes, complementing machine learning approaches.
Chemistry_003	random_charges.xyz (structure data): This dataset contains 128-atom configurations with fixed point charges (+1e and -1e) randomly placed in a box. The interactions are modeled by Coulomb potential and a repulsive LennardJones term. It is used to benchmark whether the Latent Ewald Summation (LES) method can recover the exact atomic charges solely from energy and force data, as shown in Fig. 1 of the paper.; charged_dimer.xyz (structure data): This dataset consists of configurations of two charged molecular dimers (each with total charges +1e and -1e) at various separation distances, with small internal distortions. It is employed to evaluate the ability of longrange models to capture binding energy curves when molecules are beyond the shortrange cutoff, as illustrated in Fig. 3 of the paper.; ag3_chargestates.xyz (structure data): This dataset includes Ag3 trimers in two different charge states (+1 and -1) with varying bond lengths and random distortions. It is used to demonstrate that a shortrange model with global charge embedding (or separate training) is necessary to distinguish potential energy surfaces of different charge states, as shown in Fig. 5e and Table 1 of the paper.	To develop a machine-learning interatomic potential that accurately and efficiently incorporates long-range electrostatic interactions without explicitly learning atomic charges or performing charge equilibration, thereby improving predictions for systems where electrostatics are critical (e.g., electrochemical interfaces, charged molecules, ionic liquids).
Earth_000	glambie (sequence data): This dataset is the result of collecting, homogenizing, combining, and analyzing regional estimates derived from four primary observation methods (in situ glaciological measurements, digital elevation model differencing, satellite altimetry, and gravimetry) as well as integrated methods. It incorporates 233 regional estimates of glacier mass change contributed by 35 research teams and approximately 450 data contributors.	Reconcile diverse observational methods to deliver a consistent and high-confidence assessment of global glacial mass change, and establish an observational benchmark for IPCC reports and climate model calibration.
Earth_001	cloud_seeding_us_2000_2025 (sequence data): Official project-level cloud-seeding records released with the target paper, covering reported U.S. activities from 2000 to 2025. This is the only dataset used in this submission and it supports all reproduced tables, figures, and summary conclusions. The dataset contains 12 structured fields per record: filename, project name, year, season, state, operator affiliation, seeding agent, deployment apparatus, stated purpose, target area, control area, start date, and end date. The data enables comprehensive analysis of temporal trends, geographic distributions, operational characteristics, and methodological patterns in U.S. weather modification activities over a 25-year period.	Input: NOAA weather-modification records released by the target paper, covering reported cloud-seeding projects in the United States from 2000 to 2025. Output: reproducible tables and figure-level evidence for spatial concentration, annual activity dynamics, purpose composition, and agent-apparatus deployment patterns. Scientific objective: test whether the paper's central empirical conclusions can be independently recovered from the published structured dataset using transparent, script-based analysis.
Earth_002	gmw_v4_ref_smpls_qad_v12.gpkg (vector data): Global mangrove extent polygons from Global Mangrove Watch (Bunting et al., 2018), used to derive centroid points and calculate mangrove area. Sampled to 10% for efficiency.; total_ssp245_medium_confidence_rates.nc (netcdf): Regional relative sea level rise rates for SSP2-4.5 (medium confidence) from IPCC AR6 (Garner et al., 2021), used to extract median rates 2020-2100.; total_ssp370_medium_confidence_rates.nc (netcdf): Regional relative sea level rise rates for SSP3-7.0 (medium confidence) from IPCC AR6 (Garner et al., 2021), used to extract median rates 2020-2100.; total_ssp585_medium_confidence_rates.nc (netcdf): Regional relative sea level rise rates for SSP5-8.5 (medium confidence) from IPCC AR6 (Garner et al., 2021), used to extract median rates 2020-2100.; tracks_mit_mpi-esm1-2-hr_historical_reduced.nc (netcdf): Historical tropical cyclone tracks from the MIT model (Emanuel et al., 2006) downscaled from CMIP6 MPI-ESM1-2-HR, covering 1850-2014. Used to calculate baseline cyclone frequencies after filtering and downsampling.	The task of this paper is to develop a composite risk index combining tropical cyclone regime shifts and sea level rise, and apply it globally to evaluate where and to what extent mangroves and their ecosystem services are at risk by the end of the century, in order to inform climate-adaptive conservation and management strategies.
Earth_003	20231012-06_input_netcdf.nc (sequence data): Pre-processed input data (20231012-06_input_netcdf.nc) with shape (2, 70, 721, 1440) representing two consecutive 6-hour atmospheric states at 0.25 deg resolution with 70 variables/channels; 006.nc (sequence data): FuXi output forecasts (006.nc) at 6-hour intervals up to 15 days.	Input: Global atmospheric reanalysis data (ERA5) at 0.25 deg resolution, including 5 upper-air variables (geopotential, temperature, u-wind, v-wind, relative humidity) at 13 pressure levels and 5 surface variables (2m temperature, 10m u-wind, 10m v-wind, mean sea level pressure, total precipitation), from two consecutive 6-hour time steps. Output: 15-day global weather forecasts at 6-hour temporal resolution. Scientific Goal: Develop a cascade machine learning forecasting system using three specialized U-Transformer models to mitigate forecast error accumulation and extend skillful weather prediction to 15 days, achieving performance comparable to the ECMWF ensemble mean.
Energy_000	NASA PCoE Dataset Repository (structure data): Experimental aging data of 18650 Li-ion batteries provided by the NASA Prognostics Center of Excellence (PCoE). It includes voltage, current, and temperature profiles recorded during constant current (CC) discharge cycles at room temperature, used here for experimental validation of the identification algorithm.; CS2_36 (sequence data): Cycle life test data for a Commercial NCM (Nickel Cobalt Manganese) 18650 cell provided by the University of Maryland CALCE Battery Research Group. The dataset features standard 1C constant current discharge curves, used as the primary reference for parameter identification.; Oxford Battery Degradation Dataset (feature data): Long-term battery degradation data provided by the Oxford Battery Intelligence Lab. It contains dynamic urban driving profiles (highly transient current loads) obtained from 740mAh pouch cells, utilized to validate the model's generalization ability under dynamic conditions.	(Definition of input, output, and scientific goal)Text to copy:Input: Experimental macroscopic data (voltage, temperature, and capacity curves under discharge conditions) and a multi-parameter search space defined by Latin Hypercube Sampling (LHS).Output: A set of identified high-fidelity internal parameters (such as particle radius, reaction rates, and thermal coefficients) for the electrochemical-aging-thermal (ECAT) coupled model.Scientific Goal: To develop a rapid and accurate parameter identification framework (MMGA) that uses an Artificial Neural Network (ANN) meta-model to replace computationally expensive physical simulations, thereby solving the trade-off between model complexity and calculation efficiency for Lithium-ion battery digital twins.
Energy_001	buses.csv (structure data): Defines the buses (nodes) of the power system, including bus name, nominal voltage, and carrier type. This information forms the foundation of the grid topology.; links.csv (structure data): Describes transmission lines (or links), including source bus, target bus, nominal power capacity, line length, and carrier type. Used to simulate grid transmission capabilities and constraints.; demand.csv (sequence data): Provides hourly active power demand (MW) at each bus for 168 hours (one week). This is the electricity demand time series that the system must satisfy.; generators.csv (structure data): Lists all generator units with attributes such as bus location, carrier type (e.g., wind, gas, nuclear), rated capacity, and marginal cost. Defines the generation resources of the system.; wind_cf.csv (sequence data): Contains hourly wind capacity factors (0~1) for each bus, reflecting the temporal variability of wind resources. Used to calculate the maximum available output of wind turbines.; storage.csv (structure data): Describes the parameters of storage units, including bus location, type (e.g., pumped hydro), power capacity, energy capacity, and charge/discharge efficiency. Used to simulate the charging and discharging behavior of storage.	Input: Historical and future energy system data for Great Britain, including network topology, generator capacities, demand profiles, renewable time series, fuel prices, and National Grid's Future Energy Scenarios (FES) up to 2050. Output: Optimal power dispatch (generation, storage, curtailment) and system costs under different scenarios, with high spatial (29-node or zonal) and temporal (hourly) resolution. Scientific objective: To provide a fully open-source, high-resolution model of the GB power system that enables transparent, reproducible analysis of future energy pathways, such as renewable integration, network constraints, and flexibility options.
Energy_002	hex_final_NA_min.csv (feature data): Simulated dataset for African hydrogen production sites, including latitude, longitude, PV potential, wind potential, and distances to road, grid, ocean, and water infrastructure. Used as input for LCOH calculations.; ne_10m_admin_0_countries.shp (vector data): Main shapefile containing country boundary geometries for Africa and the world at 1:10m scale. Used as basemap for spatial visualizations.; ne_10m_admin_0_countries.shx (vector data): Shape index file required for reading the shapefile geometry data efficiently.; ne_10m_admin_0_countries.dbf (vector data): Attribute database file containing tabular information (country names, codes, etc.) associated with each geometry.; ne_10m_admin_0_countries.prj (vector data): Projection file that defines the coordinate system and map projection of the shapefile data.; ne_10m_admin_0_countries.cpg (vector data): Code page file specifying the character encoding used in the .dbf attribute file (typically UTF-8 or Latin-1).	Build a transparent geospatial levelized-cost model to estimate the delivered cost of African green hydrogen to Europe (via ammonia shipping and reconversion) by 2030 under multiple financing and policy scenarios, identify least-cost/competitive locations, and quantify how de-risking and the interest-rate environment change cost competitiveness relative to producing green hydrogen in Europe.
Energy_003	HEEW_Mini-Dataset (sequence data): This compact and small dataset version of the core features of the target literature HEEW contains hourly electricity, heat, cooling load, photovoltaic power generation, greenhouse gas emissions, and seven meteorological data for the entire year of 2014. The data is organized in a hierarchical structure, covering 10 independent buildings (BN001-BN010), one aggregated community (CN01), and the entire area (Total), and is used to replicate the core experiments in the paper such as data cleaning, correlation analysis, and consistency verification of hierarchical aggregation, providing example data support for multi-energy system research and the development of machine learning algorithms.	Input: Raw data sourced from sensor measurements (electricity, heat, cooling loads, PV generation of 147 buildings) of the Arizona State University Campus Metabolism Project and meteorological observations (temperature, humidity, wind speed, pressure, precipitation) from the U.S. National Weather Service. Output: A multi-source, hierarchical time-series dataset (HEEW) comprising 11,987,328 records with 13 hourly variables (electricity, heat, cooling loads, PV generation, GHG emissions, and 7 weather attributes) from 2014 to 2022, along with data cleaning algorithms. Scientific Goal: To provide a publicly available, comprehensive, and hierarchical benchmark dataset for energy system management, machine learning, and data-driven optimization (e.g., load forecasting, anomaly detection, clustering, imputation), addressing the gaps in existing multi-energy datasets regarding thermal loads, PV generation, emissions, and long-term coverage.
Information_000	"equation.png (sequence data): An image containing a mathematical equation used to evaluate the model's optical character recognition (OCR) and formula-to-LaTeX conversion capabilities.; doge.jpg (sequence data): A specific meme image (""Swole Doge vs. Cheems"") used in Figure 5 of the paper. It contains embedded text (""Decoupling Visual Encoding"" vs. ""Single Visual Encoder"") and visual metaphors to evaluate the model's high-level semantic understanding of humor."	Build a unified autoregressive framework that decouples visual encoding to perform both multimodal understanding (e.g., visual question answering) and visual generation (e.g., text-to-image generation) within a single Transformer architecture.
Information_001	demo_imgs (sequence data): Two Demo pictures used in experiment 1	The paper introduces a training-free framework designed to improve the fine-grained perception of MLLMs. The Scientific Objective is to mitigate the information loss caused by fixed-resolution vision encoders (like CLIP) when processing small objects. By using a task-guided cropping strategy, the model autonomously identifies regions of interest, 'zooms' into them, and integrates this local detail back into the global context to generate more accurate visual reasoning.
Information_002	2111.01152 (feature data): The target scientific paper defining the AB-stacked MoTe2/WSe2 moire system and its Hamiltonian parameters.	Input multi-step analytic calculation tasks of the Hartree-Fock method from 15 quantum many-body physics research papers; output correctly derived Hartree-Fock Hamiltonians, calculation step scores, and automated results of paper information extraction and step scoring; the scientific goal is to verify whether large language models (LLMs) can accurately perform research-level theoretical physics calculations via structured prompt templates and mitigate key bottlenecks in the research process.
Information_003	NF-UNSW-NB15-v2_3d.pt (feature data): NF-UNSW-NB15 is a NetFlowbased feature dataset where each row represents a single network flow described by 8 to 53 statistical features (e.g., timestamp, duration, bytes, packet rates, interarrival times), extracted from packet headers and stored in CSV format for binary/multiclass intrusion detection.	To address the inconsistent performance and poor detection capability of existing Network Intrusion Detection Systems (NIDS) across different attack types-especially for unknown and few-shot attacks-by proposing a disentangled dynamic intrusion detection framework (DIDS-MFL). The framework aims to disentangle entangled feature distributions in traffic data through statistical and representational disentanglement, incorporate dynamic graph diffusion for spatiotemporal aggregation, and enhance few-shot learning via multi-scale representation fusion, thereby improving detection accuracy, consistency, and generalization in real-world network environments.
Life_000	Initial_Training_Data_180 (feature data): Batch 1, The initial experimental dataset containing monomer compositions and adhesive strengths for the 180 bio-inspired hydrogels used to train the base models.; Initial_Training_Data_180 (feature data): Batch 2, The initial experimental dataset containing monomer compositions and adhesive strengths for the 180 bio-inspired hydrogels used to train the base models.; Initial_Training_Data_180 (feature data): Batch 3, The initial experimental dataset containing monomer compositions and adhesive strengths for the 180 bio-inspired hydrogels used to train the base models.; Initial_Training_Data (feature data): The cleaned and verified dataset containing the initial 184 hydrogel formulations. This file is the primary input for the 'rfr_gp.py' script to train the initial machine learning models.; Final_Optimization_Dataset (feature data): The comprehensive dataset aggregating experimental results from all optimization rounds (1, 2, and 3). It serves as the input for evaluation notebooks to analyze the overall optimization trajectory and validate performance.; Final_Optimization_Dataset (feature data): The comprehensive dataset aggregating experimental results from another batch of final optimization dataset. It serves as the input for evaluation notebooks to analyze the overall optimization trajectory and validate performance.	Input is protein sequence features converted to monomer compositions; Output is hydrogel adhesive strength. To de novo design synthetic hydrogels that achieve robust underwater adhesion (>1 MPa) by statistically replicating the sequence features of natural adhesive proteins.
Life_001	cell-populations.csv (simulation output): This file contains simulated cancer cell populations for multiple repetitions. Each row represents a peptide presented by a specific cell, including cell ID, presented peptide, HLA allele, simulation name (e.g., '100-cells.10x'), and mutation identifier.; final-response-likelihoods.csv (simulation output): For each simulated cell, this file provides the final probability of immune response (p_response) and its log value, along with the number of presented peptides, population identifier, and vaccine type. Used for generating response probability distributions and coverage curves.; optimization_runtime_data.csv (performance metric): Contains the optimization runtime (in seconds) for different cell population sizes (e.g., 100, 1000) for each patient sample (3812, 3942, ...). Used to generate Figure 6 (runtime vs population size).; selected-vaccine-elements.budget-10.minsum.adaptive.csv (optimization output): Lists the selected vaccine elements (peptides/mutations) under the MinSum objective with a budget of 10. Includes peptide, repetition, simulation name, weight, and run time. Used for recall analysis and vaccine composition.; sim-specific-response-likelihoods.csv (simulation output): Provides response probabilities for specific simulation repetitions. Similar to final-response-likelihoods but with more detailed simulation identifiers (including repetition).; vaccine-elements.scores.100-cells.10x.rep-0.csv (simulation output): One of 10 replicate files (rep-0 to rep-9) containing cell-level scores for each vaccine element. Each row gives the response probability for a specific cell and vaccine element, along with log probabilities. Used to aggregate cell response probabilities.; vaccine-elements.scores.100-cells.10x.rep-1.csv (simulation output): Replicate 1 of the vaccine element scores. Same structure as rep-0.; vaccine-elements.scores.100-cells.10x.rep-2.csv (simulation output): Replicate 2 of the vaccine element scores.; vaccine-elements.scores.100-cells.10x.rep-3.csv (simulation output): Replicate 3 of the vaccine element scores.; vaccine-elements.scores.100-cells.10x.rep-4.csv (simulation output): Replicate 4 of the vaccine element scores.; vaccine-elements.scores.100-cells.10x.rep-5.csv (simulation output): Replicate 5 of the vaccine element scores.; vaccine-elements.scores.100-cells.10x.rep-6.csv (simulation output): Replicate 6 of the vaccine element scores.; vaccine-elements.scores.100-cells.10x.rep-7.csv (simulation output): Replicate 7 of the vaccine element scores.; vaccine-elements.scores.100-cells.10x.rep-8.csv (simulation output): Replicate 8 of the vaccine element scores.; vaccine-elements.scores.100-cells.10x.rep-9.csv (simulation output): Replicate 9 of the vaccine element scores.; vaccine.budget-10.minsum.adaptive.csv (optimization output): Simplified vaccine composition file listing selected peptides and their counts/weights. Used for recall analysis.	Input: Patient-specific sequencing data (tumor DNA/RNA, healthy DNA), HLA typing results, mutation VAF, gene expression (mean/variance), and prediction scores for peptide cleavage, MHC binding, and pMHC stability (from tools like pVACtools); vaccine manufacturing budget (maximum number of neoantigen elements). Output: Optimal personalized neoantigen vaccine composition (a set of neoantigen elements), quantitative vaccine efficacy metrics (per-cell immune response probability, coverage ratio of tumor cells, IoU of optimal vaccine compositions), and optimization runtime data.
Life_002	7xg4.pdb (structure data): Query complex structure from PDB ID 7xg4 (Pseudomonas aeruginosa type IVA CRISPR-Cas system). Used in the paper as a known structural hit against an environmental Sulfitobacter sp. JL08 complex.; 6n40.pdb (structure data): Target complex structure from PDB ID 6n40. Used for pairwise structural alignment with 7xg4 to test FoldseekMultimer's alignment capability.	The input is the three-dimensional structure of a protein complex (represented in PDB/mmCIF format or Foldseek database format), and the output is the structural alignment result between the complexes, including the correspondence between chains, superimposition vectors, and the TM score used to quantify similarity. Its scientific goal is to achieve efficient search and similarity detection in large-scale protein complex structure databases (such as those containing millions of structures) through ultra-fast and sensitive alignment algorithms.
Life_003	dna_r9.4.1_400bps_6mer_uncalled4.csv (feature data): Contains 6-mer sequences and associated current statistics (mean, std, dwell time) for the DNA r9.4.1 pore model, used to generate substitution profiles and analyze base-position effects.; dna_r10.4.1_400bps_9mer_uncalled4.csv (feature data): Provides 9-mer pore model data for DNA r10.4.1 chemistry, including mean current, standard deviation, and dwell time, enabling comparison of substitution patterns between different pore versions.; rna_r9.4.1_70bps_5mer_uncalled4.csv (feature data): RNA001 pore model with 5-mer current parameters, used to study the relationship between nucleotide composition and ionic current in direct RNA sequencing.; rna004_130bps_9mer_uncalled4.csv (feature data): RNA004 pore model (9-mer) containing current mean, standard deviation, and dwell time, facilitating comparison of RNA pore chemistries and their impact on signal characteristics.; performance_summary.csv (feature data): Summary table of alignment time and file size for Uncalled4, f5c, Nanopolish, and Tombo across four sequencing chemistries, used to reproduce Table 1 performance benchmarks.; m6a_predictions_uncalled4.csv (feature data): m6Anet prediction probabilities for each candidate site based on Uncalled4 alignments, used to compute precision-recall curves and compare modification detection sensitivity.; m6a_predictions_nanopolish.csv (feature data): m6Anet prediction probabilities for the same sites using Nanopolish alignments, serving as a baseline for evaluating relative performance.; m6a_labels.csv (feature data): Ground truth binary labels (0/1) for each site, derived from GLORI or m6A-Atlas, used as the reference for precision-recall and ROC analysis.	To develop Uncalled4, a fast and accurate toolkit for nanopore signal alignment, enabling more sensitive and comprehensive detection of DNA and RNA modifications, while overcoming limitations of existing tools in speed, file format, and compatibility with new sequencing chemistries.
Material_000	pretrain_data.pt (structure data): This dataset contains a large number of unlabeled crystal structure graphs (5,000 samples) used for self-supervised pre-training. The model learns intrinsic representations of crystal structures without requiring magnetic labels, capturing general features that aid downstream tasks.; finetune_data.pt (structure data): This labeled dataset (2,000 samples) consists of crystal graphs with binary labels indicating altermagnetic (positive) or non-altermagnetic (negative) materials. It simulates the scarcity of known altermagnets by having only 5% positive samples (100 positives, 1900 negatives). It is used to fine-tune the pre-trained encoder into a classifier.; candidate_data.pt (structure data): This unlabeled dataset (1,000 samples) represents candidate materials whose magnetic properties are unknown. The trained classifier predicts the probability of each being an altermagnet. Hidden true labels are stored internally for evaluation, allowing measurement of discovery accuracy. Approximately 50 true positives are embedded based on generation rules.	The scientific objective of this work is to develop an AI-powered search engine that accelerates the discovery of new altermagnetic materials with targeted physical properties. The input consists of crystal structure data (represented as graphs) from databases such as the Materials Project, including a large unlabeled set for pre-training and a small labeled set of known altermagnets (148 positive samples) for fine-tuning. The output is a list of candidate materials predicted to be altermagnets with high probability, along with their electronic structure properties confirmed by first-principles calculations (e.g., 50 newly discovered altermagnets with classifications such as metal/insulator and d/g/i-wave anisotropy).
Material_001	M-AI-Synth__Materials_AI_Dataset_.txt (structure data): This dataset is designed for rapid validation of three core AI application workflows in materials science-property prediction, structure generation, and experimental optimization-supporting code prototyping and fundamental algorithm testing.	To accelerate the discovery, development, and optimization of advanced materials by integrating multimodal data through AI/ML models, enabling data-driven inverse design and reducing reliance on traditional trial-and-error approaches.
Material_002	MACE-MP-0_Reproduction Dataset.txt (structure data): This dataset contains all parameters and structural information needed to reproduce the performance of the MACE-MP-0 foundation model on three key tests: liquid water structure, adsorption energy scaling relations on transition metal surfaces, and CRBH20 reaction barriers.	Input: The MPtrj dataset from the Materials Project (~1.5 million inorganic crystal structures and relaxation trajectories) and the MACE graph neural network architecture. Output: A general-purpose foundation model for atomistic potentials that can be directly applied to diverse chemical systems (liquids, solids, catalysis, reactions, etc.), with the ability to achieve ab initio accuracy after fine-tuning on minimal task-specific data. Scientific Goal: To develop and validate a universal foundation model for atomistic simulations that covers the periodic table, stably simulates diverse material systems, and achieves quantitative accuracy with minimal fine-tuning.
Material_003	tg_calibration (feature data): Contains molecular SMILES, experimental Tg values, and MD simulated Tg values used to train and evaluate the Gaussian process calibration model.; tg_vitrimer_MD (feature data): Contains molecular structures of vitrimer systems and their MD simulated Tg values used as input for the Gaussian process calibration to generate calibrated Tg predictions.	Develop an AI-guided inverse-design framework for recyclable vitrimeric polymers by combining molecular dynamics simulations, Gaussian-process calibration, and a graph variational autoencoder, with the goal of generating new vitrimer chemistries that achieve desired glass transition temperatures (Tg) and validating selected candidates experimentally.
Math_000	simulated_sequence.json (structured data): This dataset contains a simulated multi-object video sequence generated with controlled parameters (40 frames, 20 objects, 85% detection rate, 20% occlusion overlap threshold) to evaluate tracking performance under dense occlusion scenarios. It includes ground truth trajectories and detection boxes with confidence scores and occlusion labels, enabling reproducible comparison of SparseTrack and ByteTrack as presented in the paper.	input: Consecutive image frames and object detections per frame (including bounding box coordinates and confidence scores). outpt: Complete trajectories for each target, i.e., identity labels (IDs) and corresponding bounding box sequences across video frames. scientific targets: To effectively handle occlusions and improve multi-object tracking performance in crowded scenes by decomposing dense target sets into sparse subsets via pseudo-depth estimation and performing hierarchical association.
Math_001	complex_optimization_data.npy (structure data): A synthetic, ill-conditioned dataset generated for high-dimensional Lasso regression. It contains the design matrix A (1000x2000), response vector b, and ground truth sparse coefficients x_true, stored in .npy format to verify algorithm convergence.	Input: A smooth convex objective function f(x) (potentially with a non-smooth regularization term) and an initial starting point x_0. Output: The optimal solution x* that minimizes the global objective function with an accelerated convergence rate. Scientific Goal: To establish a unified Variable and Operator Splitting (VOS) framework that derives Nesterov's accelerated method and ADMM from a continuous-time dynamical system perspective, proving linear convergence using strong Lyapunov functions.
Math_002	maps_60_10_10_0.175 (structure data): The task set consists of static 2D grid maps )and multi-agent task configurations defined by preset parameters such as agent count, start positions, and target positions.; empty (structure data): Dataset of empty 2D grid maps (likely 25x25) with no static obstacles, containing multi-agent task configurations to evaluate navigation in high-density open spaces without structural blockages.; maze (structure data): Dataset of maze-structured 2D grid maps (25x25) characterized by complex corridors and dead-ends, containing task configurations designed to test pathfinding algorithms in highly constrained environments.; random_large (structure data): Dataset of large-scale (50x50) 2D grid maps with randomly generated obstacles (17.5% density), containing task configurations serving as a benchmark for algorithm scalability in unstructured environments.; random_medium (structure data): Dataset of medium-sized (25x25) 2D grid maps with randomly distributed obstacles (17.5% density), containing task configurations that balance map complexity and computational load for standard evaluation.; random_small (structure data): Dataset of small-scale (10x10) 2D grid maps with random obstacles (17.5% density), containing task configurations primarily used for rapid testing and analyzing algorithm behavior in tight spaces.; room (structure data): Dataset of room-structured 2D grid maps (25x25) simulating indoor environments with connected chambers and narrow doorways, containing task configurations for analyzing bottleneck traversal.; warehouse (structure data): Dataset of warehouse-style 2D grid maps (25x25) with organized shelf layouts, containing task configurations specifically designed to simulate automated logistics and retrieval scenarios.	Input: A MAPF (Multi-Agent Path Finding) instance I, which consists of a discrete 2D grid map with static obstacles and a set of agents, each with a distinct start position and a designated goal position. Output: A solution path set P, consisting of collision-free paths for all agents that navigate them from their start positions to their goal positions without vertex or swapping collisions. Scientific Goal (Task): To solve the Multi-Agent Path Finding problem by developing a hybrid algorithm that integrates Multi-Agent Reinforcement Learning into the Large Neighborhood Search framework. The specific objective is to balance solution quality (reducing collisions via MARL in early stages) and computational efficiency (using Prioritized Planning in later stages) to achieve higher success rates in complex environments compared to existing methods.
Math_003	imo_ag_30.txt (structure data): A curated benchmark of 30 geometry problems from the International Mathematical Olympiad (since 2000), used for final evaluation.	Input: Formal statements of olympiad-level geometry problems (e.g., IMO diagrams and premises). Output: Machine-verifiable, human-readable proofs for Euclidean geometry theorems. Scientific Goal: To develop an AI system that autonomously solves complex geometry problems without human demonstrations, advancing neuro-symbolic reasoning in mathematics.
Neuroscience_000	Together_1_features_extracted.csv (feature data): Frame-level engineered features derived from tracked animal pose signals in the official SimBA sample project; used as model input matrix X for both behavior labels.; Together_1_targets_inserted.csv (sequence data): Frame-aligned target annotations for Attack and Sniffing from the same sample project; used as supervised targets y during train/test evaluation.; Together_1_machine_results_reference.csv (feature data): Reference output table provided with the sample project, retained as auxiliary material for contextual comparison with reproduced classifier outputs.	Input: pose-derived frame-level feature tables and aligned behavior labels (Attack, Sniffing) from the official SimBA sample project. Output: trained supervised classifiers, quantitative evaluation reports, precision-recall diagnostics, confusion matrices, and feature-importance tables. Scientific objective: verify, on open data and executable code, whether the SimBA-style workflow can reproducibly transform tracked behavior features into transparent and auditable behavior classification evidence.
Neuroscience_001	flow (sequence data): the complete ensemble of 50 pre-trained deep mechanistic network (DMN) models, along with all necessary configuration files, synapse count matrices, and celltype annotations. These models are constrained by the fly connectome and optimized for optic flow estimation, allowing users to directly simulate neural responses, reproduce key analyses from the paper, and generate experimentally testable hypotheses without retraining.	Input The connectome of the motion pathway in the Drosophila optic lobe (including the number of synaptic connections, polarity, and spatial distribution of 64 cell types). Unknown single-neuron kinetic parameters (time constants, resting potentials) and unit synaptic strengths, which need to be determined through optimization. Output A deep mechanistic network (DMN) whose structure strictly follows the connectome, with parameters learned through task optimization, capable of simulating the voltage activities of 45,669 neurons in response to visual stimuli. Detailed predictions of the neural activity of each neuron, as well as quantitative analysis of motion detection mechanisms. Scientific Goal To demonstrate that the activity of each neuron in a neural circuit can be accurately predicted solely based on connectome measurements (structure) and task knowledge (functional goals), thereby establishing a bridge from structure to function. Overall Task Construct a connectome-constrained and task-optimized deep mechanistic network that can perform optical flow estimation tasks, and reveal the computational role of each neuron in the Drosophila visual system in motion detection through model predictions.
Neuroscience_002	test_simulated.csv (structure data): Contains approximately 3600 samples (30% of total). Identical structure to the training set: 20 features, label, and degradation type. Used for evaluating model performance on unseen data.; train_simulated.csv (structure data): Contains approximately 8400 samples (70% of total). Each sample has 20 feature columns (019) representing morphology, intensity, and embedding modalities, a binary label (1 for same neuron, 0 otherwise), and a degradation type (Misalignment, Missing Sections, Mixed, or Average). The data is stratified by degradation to ensure balanced representation.	Input: An over-segmented electron microscopy (EM) image volume of a fly brain and a pair of adjacent neuron segments (a query segment and a candidate segment) located near a potential truncation point Output: A binary prediction (0 or 1) indicating whether the two given segments belong to the same neuron and should be merged. Scientific Goal: To automate the proofreading process in large-scale connectomics by accurately predicting connectivity between over-segmented neuron fragments, thereby reducing the massive manual workload required to reconstruct complete neurons from petascale EM data.
Neuroscience_003	adata_RPE.h5ad (feature data): A preprocessed single-cell dataset (protein iterative indirect immunofluorescence imaging) showcasing cellular state transitions in a retina-related context that is compatible with neuroscience-adjacent analysis.	The input is single-cell readouts (such as scRNA-seq or protein imaging), and the output is a selected subset of dynamically expressed molecular features that best preserves continuous cellular trajectories. This setup supports analyses of neural lineage progression, glial activation, and neurodegeneration-related state transitions while reducing confounding variation.
Physics_000	"Multi-component Icosahedral Reproduction Data.txt (sequence data): This dataset contains complete parameters and result data for reproducing all simulation experiments from the paper ""General theory for packing icosahedral shells into multi-component aggregates"", enabling full reproduction of theoretical calculations, experimental verification, and dynamic growth simulations in any computational environment."	To establish a universal theoretical framework for the rational design of multi-component nanoclusters and nanoparticles with specific symmetry (chiral or achiral) and compositional sequences, and to predict their stability and growth behavior, ultimately enabling targeted material fabrication for applications in catalysis, optics, and related fields.
Physics_001	MATBG Superfluid Stiffness Core Dataset.txt (feature data): This dataset fully contains all simulated data required to reproduce the three core experiments of the target study, covering carrier density dependence, temperature dependence, and current dependence. It can be directly used to independently verify key conclusions such as quantum geometry-dominated enhancement of superfluid stiffness, power-law behavior of anisotropic gaps, and quadratic current relationships.	Input A magic-angle twisted bilayer graphene (MATBG) device with gate-tunable carrier density, subjected to DC bias current and microwave probe signals at cryogenic temperatures (~20 mK). Output The device's DC resistance, microwave resonance frequency, and their dependence on temperature, gate voltage, and current. The core extracted physical quantity is the superfluid stiffness and its temperature and current dependence. Scientific Goal To directly measure the superfluid stiffness of MATBG, test whether it significantly exceeds predictions of conventional Fermi liquid theory, investigate its power-law temperature dependence to reveal the nature of unconventional pairing (anisotropic gap), and verify the crucial role of quantum geometric effects in flat-band superconductivity.
Physics_002	results (sequence data): The measurement result subset output from the Random Quantum Circuit Sampling (RCS) experiment is saved per circuit instance as results/N40_verification/N40_d*_XEB/*_counts.json. Each JSON file records several measured bitstrings (represented as tuple-strings or bitstrings) and their occurrence counts, which are used to compute the counts-weighted XEB fidelity estimate.; amplitudes (sequence data): The corresponding subset of ideal distribution information is saved per circuit instance as amplitudes/N40_verification/N40_d*_XEB/*_amplitudes.json. Each JSON file provides the ideal amplitudes or ideal probabilities for a set of bitstrings (unified as ideal_probs in your code), which are used to match with the measured counts and compute XEB (the number of matched keys is typically 20 in your reproduction).	"Evaluation of the computational power of random quantum circuit sampling (RCS) on arbitrary geometries as presented in the paper .Input: Experimental sampling results (bitstring counts/samples) and their corresponding ideal distribution information (which can be the full ideal probability/amplitude or that of a verifiable subset) for different qubit counts N, circuit depths d, and instance indices r. The data should enable the implementation of the fidelity estimation workflow used in the paper (e.g., XEB, MB regression probability, gatecount/error propagation models, etc.). Output: A fidelity estimate with uncertainty for each (N, d, r) configuration. Under settings such as scanning d for fixed N or scanning N for fixed d, comparative curves should be plotted to validate the paper's core conclusion regarding the ""gap between the experimental fidelity and classical approximability under arbitrarygeometry/highconnectivity random circuits."""
Physics_003	raw_trARPES_data.h5 (structure data): Raw, unprocessed 4D data arrays (energy, momentum kx/ky, time delay) from the tr-ARPES experiment.; processed_band_data.json (feature data): Processed data containing the extracted positions and intensities of the main Dirac cone and replica bands.; polarization_dependence_data.csv (sequence data): Tabular data containing the measured intensity of the replica band for each pump polarization angle (thetap).	Input: Monolayer epitaxial graphene samples and mid-infrared pump excitation parameters (wavelength: 5 m, intensity, polarization angle). Output: Direct, energy- and momentum-resolved observation of Floquet-Bloch states (replica bands of the Dirac cone) via time-resolved and angle-resolved photoemission spectroscopy (tr-ARPES). Scientific Goal: To experimentally confirm the existence of Floquet-Bloch states in a paradigmatic 2D material and elucidate the underlying scattering mechanism involving photon-dressed Volkov final states.

